Characterizing mass, momentum, energy and metal outflow rates of multi-phase galactic winds in the FIRE-2 cosmological simulations

We characterize mass, momentum, energy and metal outflow rates of multi-phase galactic winds in a suite of FIRE-2 cosmological "zoom-in" simulations from the Feedback in Realistic Environments (FIRE) project. We analyze simulations of low-mass dwarfs, intermediate-mass dwarfs, Milky Way-mass halos, and high-redshift massive halos. Consistent with previous work, we find that dwarfs eject about 100 times more gas from their interstellar medium (ISM) than they form in stars, while this mass "loading factor" drops below one in massive galaxies. Most of the mass is carried by the hot phase ($>10^5$ K) in massive halos and the warm phase ($10^3-10^5$ K) in dwarfs; cold outflows ($<10^3$ K) are negligible except in high-redshift dwarfs. Energy, momentum and metal loading factors from the ISM are of order unity in dwarfs and significantly lower in more massive halos. Hot outflows have $2-5\times$ higher specific energy than needed to escape from the gravitational potential of dwarf halos; indeed, in dwarfs, the mass, momentum, and metal outflow rates increase with radius whereas energy is roughly conserved, indicating swept up halo gas. Burst-averaged mass loading factors tend to be larger during more powerful star formation episodes and when the inner halo is not virialized, but we see effectively no trend with the dense ISM gas fraction. We discuss how our results can guide future controlled numerical experiments that aim to elucidate the key parameters governing galactic winds and the resulting associated preventative feedback.

==> eta_scalings_fire2_highz.dat <==
# FIRE-2 outflow properties averaged over z=2.0-4.0 (high-redshift bin)
# Halo virial mass and stellar mass are in log10 Msun
# Halo virial and escape velocities are in km/s
# Global SFR is in log Msun/yr
# Loading factors \eta are dimensionless
# Cold, warm and hot phase loading fractions are also dimensionless (f=eta_phase/eta_total)
# We provide measurements for both the ISM shell and virial shell (see paper for details)
Halo log_Mvir log_Mstar Vvir log_SFR Vesc_ism Vesc_halo etaM_ism fM_ism_cold fM_ism_warm fM_ism_hot etap_ism fp_ism_cold fp_ism_warm fp_ism_hot etaE_ism fE_ism_cold fE_ism_warm fE_ism_hot etaZ_ism fZ_ism_cold fZ_ism_warm fZ_ism_hot etaM_halo fM_halo_cold fM_halo_warm fM_halo_hot etap_halo fp_halo_cold fp_halo_warm fp_halo_hot etaE_halo fE_halo_cold fE_halo_warm fE_halo_hot etaZ_halo fZ_halo_cold fZ_halo_warm fZ_halo_hot
m10q 9.4611 5.8281 32.5904 -3.13 71.2789 34.8426 42.9513 0.0258 0.8679 0.1061 1.6363 0.0192 0.6404 0.3377 0.9544 0.0079 0.3067 0.6853 0.7983 0.0228 0.6327 0.3443 203.8417 0.0 0.8481 0.151 5.5965 0.0 0.7223 0.2658 1.5242 0.0 0.5087 0.4911 2.083 0.0 0.816 0.1835
m10v 8.7289 3.645 18.454 -inf 40.5621 20.3317 inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan
m10y 9.3987 5.8869 31.37 -2.7648 67.8895 34.8569 52.7396 0.0694 0.8775 0.0531 2.2888 0.075 0.7708 0.1535 1.2594 0.0531 0.4769 0.47 1.1102 0.0605 0.6459 0.2936 89.2438 0.0 0.7638 0.2349 2.9221 0.0 0.6741 0.3097 0.8065 0.0 0.5529 0.4467 0.8921 0.0 0.854 0.1456
m10z 9.6626 6.0321 38.4115 -2.0593 84.1841 42.0798 28.8917 0.0855 0.7972 0.1173 1.7555 0.0887 0.6269 0.2841 1.6434 0.0584 0.3155 0.6261 1.1175 0.0667 0.4999 0.4334 32.5719 0.0 0.5344 0.4651 1.8244 0.0 0.4058 0.5897 1.1641 0.0 0.2441 0.7558 0.8038 0.0001 0.4669 0.5329
m11a 9.8915 6.7998 45.7891 -2.0118 102.0125 48.6025 23.7544 0.0686 0.8121 0.1192 1.2835 0.0517 0.6573 0.2907 0.9378 0.022 0.3382 0.6398 0.8182 0.0623 0.6639 0.2738 32.1922 0.0 0.7264 0.2733 1.2252 0.0 0.616 0.3788 0.4256 0.0 0.4871 0.5128 0.7203 0.0 0.8141 0.1858
m11b 10.015 7.1604 50.6737 -1.8223 113.9029 55.1251 19.5089 0.0454 0.7537 0.2008 1.2644 0.0289 0.5443 0.4265 1.2738 0.0097 0.2345 0.7558 0.8609 0.0331 0.6044 0.3625 24.93 0.0 0.6788 0.321 1.0934 0.0002 0.508 0.4884 0.5449 0.0004 0.2954 0.7041 0.6615 0.0001 0.6658 0.334
m11c 10.4254 7.8025 69.1876 -1.2756 159.2269 74.5694 10.093 0.0309 0.6033 0.3658 0.9402 0.0189 0.4154 0.5653 1.1981 0.0077 0.1855 0.8068 0.7772 0.0206 0.4586 0.5208 16.3973 0.0 0.3941 0.6059 1.0719 0.0 0.2784 0.7206 0.7968 0.0 0.148 0.852 0.7208 0.0 0.4294 0.5706
m11f 10.8506 8.2414 96.9847 -0.0968 218.4961 102.2143 4.0647 0.0699 0.5948 0.3353 0.5277 0.045 0.4247 0.5299 0.9197 0.019 0.2158 0.7653 0.838 0.0565 0.4856 0.4579 5.1715 0.0 0.302 0.698 0.4565 0.0 0.2277 0.7708 0.4068 0.0 0.1402 0.8598 0.5182 0.0 0.4439 0.5561
m11q 10.377 7.3952 66.5144 -1.1906 146.0839 71.5715 14.9112 0.1663 0.6745 0.1592 1.3732 0.1348 0.4975 0.3674 1.923 0.0618 0.2141 0.7241 1.1939 0.1002 0.3798 0.52 32.0541 0.0005 0.4907 0.5088 2.3641 0.0007 0.3626 0.636 2.0954 0.0007 0.1961 0.8032 1.6884 0.0005 0.3567 0.6428
m11v 10.5013 7.9483 74.4011 -0.8721 166.8365 80.8988 7.6534 0.0549 0.6469 0.2983 0.7773 0.0327 0.4261 0.5407 1.1813 0.0109 0.1844 0.8047 0.9321 0.0454 0.5159 0.4387 10.3547 0.0 0.4029 0.5971 0.771 0.0 0.2922 0.7069 0.632 0.0 0.1674 0.8325 0.7892 0.0 0.4462 0.5538
m12f 11.3 9.0861 138.5344 0.6098 311.4647 145.4994 2.3211 0.0231 0.3822 0.5947 0.4221 0.0154 0.2598 0.7243 0.9083 0.0072 0.1256 0.8672 0.76 0.0232 0.3282 0.6486 2.3285 0.0 0.1029 0.897 0.2586 0.0 0.0822 0.9169 0.275 0.0 0.0518 0.9482 0.374 0.0001 0.2878 0.7121
m12m 11.0576 8.3822 115.4186 0.073 255.1137 132.6741 3.5408 0.0568 0.4249 0.5183 0.5264 0.0323 0.2598 0.7072 0.9839 0.0122 0.1127 0.8751 0.836 0.0366 0.3176 0.6459 4.2473 0.0 0.1305 0.8695 0.4424 0.0 0.0845 0.9122 0.4782 0.0 0.0471 0.9528 0.3723 0.0001 0.192 0.8079
m12i 11.1531 8.3699 121.9358 -0.0764 258.367 133.6648 4.7308 0.035 0.4974 0.4676 0.6859 0.0202 0.3112 0.668 1.2962 0.0077 0.1282 0.8641 1.0926 0.0233 0.3744 0.6024 9.0717 0.0 0.1524 0.8475 0.94 0.0 0.116 0.8826 0.9713 0.0 0.0767 0.9232 1.0908 0.0006 0.2502 0.7493
A1 12.1771 11.0075 278.5722 2.0537 682.5476 294.1653 0.1946 0.0046 0.0574 0.9379 0.063 0.0036 0.0485 0.944 0.1201 0.0034 0.0509 0.9457 0.0974 0.0217 0.2406 0.7377 0.1465 0.0002 0.0214 0.9784 0.0247 0.0002 0.0227 0.9751 0.0345 0.0002 0.0205 0.9793 0.0409 0.0024 0.187 0.8106
A2 12.2491 11.1264 299.968 2.3505 736.2077 311.727 0.1531 0.0074 0.1518 0.8408 0.054 0.0053 0.1141 0.8778 0.1307 0.004 0.0892 0.9068 0.1356 0.0321 0.3235 0.6444 0.1002 0.0 0.0331 0.9669 0.0192 0.0 0.0307 0.9672 0.0316 0.0 0.024 0.976 0.0426 0.0003 0.2811 0.7186
A4 12.0143 10.4359 244.9935 1.9061 567.1822 260.1953 0.314 0.0352 0.2043 0.7606 0.0941 0.0235 0.1422 0.8329 0.2551 0.0129 0.0821 0.905 0.2467 0.042 0.2142 0.7438 0.3458 0.0004 0.0283 0.9713 0.0576 0.0006 0.0247 0.9728 0.084 0.0007 0.0176 0.9817 0.1025 0.0077 0.1349 0.8574
A8 11.8331 9.4767 212.0698 1.512 475.817 237.4089 0.5838 0.0459 0.2813 0.6728 0.1566 0.027 0.1802 0.7915 0.3867 0.0143 0.102 0.8838 0.3821 0.0343 0.2054 0.7602 0.5345 0.0001 0.0234 0.9765 0.0857 0.0 0.015 0.9813 0.1007 0.0001 0.011 0.9889 0.0571 0.0001 0.058 0.9419


==> eta_scalings_fire2_lowz.dat <==
# FIRE-2 outflow properties averaged over z=0.0-0.5 (low-redshift bin)
# Halo virial mass and stellar mass are in log10 Msun
# Halo virial and escape velocities are in km/s
# Global SFR is in log Msun/yr
# Loading factors \eta are dimensionless
# Cold, warm and hot phase loading fractions are also dimensionless (f=eta_phase/eta_total)
# We provide measurements for both the ISM shell and virial shell (see paper for details)
Halo log_Mvir log_Mstar Vvir log_SFR Vesc_ism Vesc_halo etaM_ism fM_ism_cold fM_ism_warm fM_ism_hot etap_ism fp_ism_cold fp_ism_warm fp_ism_hot etaE_ism fE_ism_cold fE_ism_warm fE_ism_hot etaZ_ism fZ_ism_cold fZ_ism_warm fZ_ism_hot etaM_halo fM_halo_cold fM_halo_warm fM_halo_hot etap_halo fp_halo_cold fp_halo_warm fp_halo_hot etaE_halo fE_halo_cold fE_halo_warm fE_halo_hot etaZ_halo fZ_halo_cold fZ_halo_warm fZ_halo_hot
m10q 9.8546 6.2894 26.4429 -4.3402 65.9863 26.7786 32.8769 0.0 0.9164 0.0746 1.7546 0.0 0.8129 0.0848 0.1622 0.0 0.8034 0.1897 1.1 0.0 0.907 0.0856 72.2407 0.0 0.9601 0.0006 2.9885 0.0 0.7783 0.0018 0.115 0.0 0.9562 0.0087 0.6875 0.0 0.9692 0.0006
m10v 9.8418 4.5565 26.286 -4.3757 62.1762 27.1094 45.9859 0.0 0.9687 0.0 2.884 0.0 0.7698 0.0 0.1433 0.0 0.9719 0.0 0.0129 0.0 0.9833 0.0 152.7317 0.0 0.9203 0.0 11.2564 0.0 0.6963 0.0 0.2645 0.0 0.9204 0.0 0.0167 0.0 0.9179 0.0
m10y 10.1182 6.9964 32.587 -3.2242 78.8187 33.9041 36.6056 0.0029 0.7505 0.2461 1.6676 0.0041 0.6541 0.3356 0.69 0.0041 0.4738 0.522 2.4067 0.0055 0.757 0.2373 82.2951 0.0 0.9736 0.0235 2.267 0.0 0.9343 0.0289 0.3711 0.0 0.9414 0.0571 2.1072 0.0 0.9778 0.0203
m10z 10.5395 7.4673 44.3759 -2.3722 105.8409 46.0409 15.5688 0.0034 0.6518 0.3447 0.8104 0.0033 0.5331 0.4606 0.4051 0.0024 0.3457 0.6519 1.1901 0.0086 0.6821 0.3093 32.3414 0.0 0.819 0.1795 1.1601 0.0 0.7876 0.1847 0.2163 0.0 0.7041 0.2949 0.6704 0.0 0.848 0.1514
m11a 10.5537 7.9441 46.0388 -1.5776 113.1283 48.0383 5.8186 0.0003 0.6273 0.3724 0.3669 0.0003 0.4769 0.5217 0.265 0.0001 0.2492 0.7506 0.6827 0.0011 0.6515 0.3474 10.3391 0.0 0.5591 0.4402 0.3963 0.0 0.4606 0.5288 0.1298 0.0 0.2981 0.7017 0.3727 0.0 0.7552 0.2447
m11b 10.5742 7.9563 46.7756 -1.8808 120.7866 47.6938 2.4105 0.0 0.4769 0.5229 0.1374 0.0 0.3837 0.6105 0.0677 0.0 0.2938 0.7061 0.2333 0.0 0.5652 0.4347 3.6542 0.0 0.9049 0.0912 0.1506 0.0 0.8541 0.0905 0.0205 0.0 0.8398 0.1575 0.0918 0.0 0.9242 0.0735
m11c 11.1002 8.8442 70.1262 -1.049 172.2316 72.7489 5.0571 0.0012 0.3799 0.6189 0.4646 0.001 0.2924 0.7055 0.4354 0.0006 0.1644 0.8349 1.1606 0.0097 0.4685 0.5217 7.8742 0.0 0.2456 0.754 0.3947 0.0 0.187 0.8028 0.1601 0.0 0.1338 0.866 0.6816 0.0 0.3757 0.6242
m11f 11.5972 10.2756 106.2536 0.7062 271.1128 109.0921 0.2455 0.0068 0.3687 0.6244 0.0341 0.0059 0.3148 0.6765 0.0401 0.0043 0.2305 0.7652 0.1958 0.0238 0.5852 0.391 0.1468 0.0 0.1466 0.8532 0.0095 0.0 0.1331 0.8591 0.0046 0.0 0.1313 0.8686 0.0455 0.0 0.5381 0.4619
m11q 11.1147 8.5553 70.5149 -1.4055 169.3732 73.2543 6.4407 0.0004 0.2534 0.7461 0.5759 0.0004 0.1961 0.8002 0.4778 0.0003 0.1235 0.8762 1.2677 0.0026 0.3553 0.6421 11.5998 0.0 0.1876 0.8118 0.5392 0.0 0.156 0.8256 0.1438 0.0 0.123 0.8766 0.5164 0.0 0.3699 0.6298
m11v 11.1405 9.3015 73.6367 -0.4062 174.053 79.059 0.9672 0.002 0.5307 0.4672 0.0908 0.0014 0.4087 0.5886 0.0862 0.0007 0.2397 0.7595 0.6289 0.0037 0.6155 0.3808 1.5588 0.0 0.0998 0.8999 0.0827 0.0 0.0655 0.9245 0.033 0.0 0.0477 0.9522 0.1271 0.0 0.2502 0.7497
m12f 12.0816 10.8553 156.5903 1.1966 395.9206 160.9728 0.1542 0.0023 0.1202 0.8774 0.0286 0.0017 0.1023 0.8913 0.0353 0.0017 0.1053 0.893 0.0936 0.0094 0.2701 0.7205 0.1073 0.0 0.0096 0.9902 0.0099 0.0 0.0092 0.9801 0.0049 0.0 0.0116 0.9883 0.0065 0.0 0.1641 0.8358
m12m 12.0184 11.0586 152.7088 1.3188 399.2244 156.7018 0.1728 0.0029 0.0816 0.9154 0.0334 0.0026 0.0731 0.9206 0.047 0.0022 0.0651 0.9326 0.2001 0.0094 0.2362 0.7544 0.0885 0.0 0.0144 0.9854 0.0084 0.0 0.0124 0.9785 0.0048 0.0 0.0134 0.9865 0.016 0.0 0.2877 0.7123
m12i 11.9294 10.7769 139.7645 1.0767 360.692 143.3503 0.1034 0.0003 0.0486 0.951 0.0201 0.0002 0.0398 0.9498 0.0177 0.0005 0.0664 0.933 0.0506 0.0039 0.2864 0.7097 0.0398 0.0 0.0185 0.9811 0.0038 0.0 0.0211 0.9601 0.0016 0.0 0.0407 0.959 0.005 0.0 0.3786 0.6213


==> eta_scalings_fire2_midz.dat <==
# FIRE-2 outflow properties averaged over z=0.5-2.0 (intermediate-redshift bin)
# Halo virial mass and stellar mass are in log10 Msun
# Halo virial and escape velocities are in km/s
# Global SFR is in log Msun/yr
# Loading factors \eta are dimensionless
# Cold, warm and hot phase loading fractions are also dimensionless (f=eta_phase/eta_total)
# We provide measurements for both the ISM shell and virial shell (see paper for details)
Halo log_Mvir log_Mstar Vvir log_SFR Vesc_ism Vesc_halo etaM_ism fM_ism_cold fM_ism_warm fM_ism_hot etap_ism fp_ism_cold fp_ism_warm fp_ism_hot etaE_ism fE_ism_cold fE_ism_warm fE_ism_hot etaZ_ism fZ_ism_cold fZ_ism_warm fZ_ism_hot etaM_halo fM_halo_cold fM_halo_warm fM_halo_hot etap_halo fp_halo_cold fp_halo_warm fp_halo_hot etaE_halo fE_halo_cold fE_halo_warm fE_halo_hot etaZ_halo fZ_halo_cold fZ_halo_warm fZ_halo_hot
m10q 9.6679 6.191 28.384 -3.9136 68.7518 29.8466 40.4091 0.0 0.8977 0.0999 1.3719 0.0 0.8011 0.1602 0.2686 0.0 0.6593 0.3394 1.3436 0.0 0.87 0.1285 98.2785 0.0 0.9841 0.0005 3.4761 0.0 0.8672 0.001 0.2217 0.0 0.9846 0.0024 0.8289 0.0 0.988 0.0006
m10v 9.6041 3.6395 26.8659 -inf 57.1233 29.1378 inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan inf nan nan nan
m10y 9.9107 6.5727 34.4039 -2.9452 79.6701 37.178 24.6485 0.0042 0.8047 0.1907 0.9709 0.0049 0.6635 0.3253 0.3838 0.0039 0.442 0.554 0.9755 0.0082 0.7387 0.253 60.885 0.0 0.9731 0.0231 1.9546 0.0 0.9188 0.0295 0.2544 0.0 0.9308 0.0666 0.7384 0.0 0.9465 0.0512
m10z 10.2583 7.0819 44.9341 -2.4946 103.5742 47.8982 17.2078 0.0013 0.6583 0.3403 0.8754 0.0012 0.509 0.4869 0.4657 0.0007 0.2901 0.7092 1.1508 0.0055 0.6646 0.3298 35.9543 0.0 0.7176 0.2811 1.4359 0.0 0.6619 0.3167 0.376 0.0 0.5464 0.4531 0.6378 0.0 0.7931 0.2063
m11a 10.3552 7.3467 48.9326 -2.0557 112.5164 51.5667 15.4777 0.0068 0.6832 0.31 0.9227 0.0048 0.519 0.4748 0.6371 0.0021 0.2791 0.7188 0.6571 0.0065 0.6172 0.3763 29.8515 0.0 0.5667 0.4326 1.1407 0.0 0.4732 0.5131 0.3412 0.0 0.331 0.6687 0.4185 0.0 0.6617 0.338
m11b 10.3977 7.618 49.8646 -2.1166 118.1167 52.8372 19.6582 0.0213 0.7432 0.2355 1.1172 0.0166 0.6182 0.3643 0.676 0.0089 0.3953 0.5958 1.3827 0.0182 0.7162 0.2655 29.4548 0.0 0.6677 0.3313 1.1796 0.0 0.5647 0.4186 0.3729 0.0 0.3836 0.616 0.89 0.0 0.7479 0.2517
m11c 10.8999 8.4603 74.6748 -0.9751 173.6736 78.3749 7.4433 0.0139 0.5591 0.427 0.6934 0.011 0.4333 0.5553 0.7258 0.0059 0.233 0.7611 1.1906 0.0194 0.5329 0.4477 11.0761 0.0 0.1745 0.8253 0.6157 0.0 0.1239 0.8697 0.2837 0.0 0.0914 0.9085 0.679 0.0 0.3444 0.6556
m11f 11.3949 9.631 111.3398 0.4287 264.9979 116.9103 1.5264 0.0144 0.4861 0.4995 0.2114 0.0114 0.3841 0.6041 0.299 0.0067 0.2273 0.766 0.7684 0.0312 0.5453 0.4235 1.2194 0.0 0.1391 0.8608 0.0997 0.0 0.1139 0.8833 0.0765 0.0 0.0771 0.9229 0.2768 0.0 0.3438 0.6562
m11q 10.9105 8.1635 73.8962 -1.3263 169.5099 78.1021 7.3854 0.0128 0.4615 0.5257 0.6839 0.0096 0.3423 0.6466 0.7379 0.0051 0.1748 0.8201 0.928 0.0132 0.4074 0.5794 20.4283 0.0 0.1178 0.8819 1.0955 0.0 0.0915 0.9001 0.446 0.0 0.0796 0.9203 0.7718 0.0 0.2452 0.7547
m11v 10.8051 8.8465 70.3905 -0.5639 170.5885 74.2094 1.9429 0.0061 0.5524 0.4414 0.192 0.0039 0.3781 0.6175 0.2403 0.0015 0.1733 0.8253 0.5512 0.006 0.5601 0.4339 2.5113 0.0 0.2671 0.7327 0.1387 0.0 0.182 0.8118 0.0743 0.0 0.1075 0.8924 0.2745 0.0 0.41 0.59
m12f 11.8129 10.2684 155.6512 0.9783 370.14 163.9351 0.7978 0.0092 0.3351 0.6557 0.1412 0.0072 0.27 0.7221 0.2529 0.0046 0.1581 0.8373 0.5342 0.0318 0.404 0.5642 0.8327 0.0004 0.0624 0.9372 0.0847 0.0003 0.0555 0.9415 0.0754 0.0002 0.0438 0.9559 0.1772 0.0006 0.2946 0.7048
m12m 11.8957 10.2896 159.255 1.2817 393.2716 170.7018 0.3074 0.0147 0.2272 0.758 0.0584 0.0097 0.1629 0.8266 0.117 0.0048 0.0931 0.9021 0.2544 0.0126 0.263 0.7244 0.2406 0.0 0.0541 0.9458 0.0262 0.0 0.0461 0.9491 0.0231 0.0 0.0431 0.9568 0.0676 0.0 0.2492 0.7508
m12i 11.7536 10.0605 147.9378 0.9407 344.9041 155.8538 0.7647 0.0052 0.2783 0.7165 0.13 0.0033 0.2026 0.7937 0.2404 0.0015 0.1007 0.8978 0.4891 0.0079 0.3374 0.6548 0.8192 0.0 0.0292 0.9707 0.0762 0.0 0.0253 0.9715 0.0608 0.0 0.0197 0.9803 0.1335 0.0 0.1834 0.8166
A1 12.4241 11.3586 276.6363 1.8137 695.7145 287.735 0.1981 0.0 0.0 0.9998 0.1072 0.0 0.0 0.9849 0.0639 0.0 0.0001 0.9998 0.0037 0.0 0.0004 0.9994 0.1275 0.0 0.0002 0.9997 0.0231 0.0 0.0001 0.9911 0.0151 0.0 0.0003 0.9996 0.0036 0.0 0.0043 0.9956
A2 12.6153 11.5553 324.3633 1.9258 786.7868 340.285 0.4118 0.0013 0.0034 0.9952 0.1946 0.0007 0.0017 0.9901 0.1885 0.0015 0.0035 0.9949 0.0182 0.0077 0.0319 0.9604 0.3343 0.0 0.0004 0.9996 0.0615 0.0 0.0003 0.9946 0.0556 0.0 0.0006 0.9994 0.0108 0.0003 0.0068 0.9929
A4 12.4939 11.2806 288.3921 1.8442 687.2344 306.7316 0.42 0.0021 0.0081 0.9898 0.1417 0.0013 0.0053 0.9885 0.1738 0.0019 0.0083 0.9897 0.0548 0.0193 0.0772 0.9036 1.3513 0.0 0.0003 0.9997 0.1852 0.0 0.0003 0.9982 0.2181 0.0 0.0004 0.9996 0.0808 0.0 0.0093 0.9906
A8 12.7956 11.3537 366.9799 2.2786 831.0209 388.9996 0.3029 0.0137 0.036 0.9503 0.1291 0.0083 0.022 0.9646 0.1983 0.0125 0.0321 0.9553 0.1002 0.0628 0.1288 0.8084 0.2978 0.0 0.0007 0.9993 0.0578 0.0 0.0006 0.9966 0.0764 0.0 0.0006 0.9994 0.0186 0.0005 0.025 0.9746


==> time_catalog_AllHalos.dat <==
# FIRE-2 instantaneous outflow properties for bursts at z=0-4 (ISM shell only)
# This catalog includes bursts detected in all halos
# Redshift is dimensionless
# dt_lag is the time lag in Myr between the outflow spike and its preceding starburst
# All bursts in the same 1 Gyr time slice have the same dt_lag from cross-correlation
# Burst-integrated star formation and multi-phase wind masses are in log10 Msun
# Burst-integrated reference and multi-phase wind momentum are in log10 Msun km/s
# Burst-integrated reference and multi-phase wind energy are in log10 erg
# Burst-integrated reference and multi-phase wind metal mass are in log10 Msun
# Peak baseline (as returned by scipy.signal.find_peaks) is in Myr
# Dense ISM gas fraction is dimensionless log10
# SFR surface density is in log10 Msun/yr/kpc**2
# Gas mass surface density is in log10 Msun/yr/pc**2
# Maximum SFR within the burst interval is in Msun/yr
# There is also a dimensionless maximum SFR normalized by the 1 Gyr average SFR
# Global stellar and halo virial mass at the time of the burst are in log10 Msun
# Global tcool/tff at 0.1Rvir is dimensionless log10
# Global virial velocity at 0.1Rvir and Rvir at the time of the burst are in km/s
# Global halo virial radius at the time of the burst is in proper kpc
# Many of these halo properties are weighted averages over burst intervals (see paper for details)
Halo Redshift dt_lag log_mstar log_mwind log_etaM log_mwind_cold log_mwind_warm log_mwind_hot log_etaM_cold log_etaM_warm log_etaM_hot log_pref log_pwind log_etap log_pwind_cold log_pwind_warm log_pwind_hot log_etap_cold log_etap_warm log_etap_hot log_eref log_ewind log_etaE log_ewind_cold log_ewind_warm log_ewind_hot log_etaE_cold log_etaE_warm log_etaE_hot log_zref log_zwind log_etaZ log_zwind_cold log_zwind_warm log_zwind_hot log_etaZ_cold log_etaZ_warm log_etaZ_hot peak_baseline_Myr log_fdense_weighted log_sigmaSFR_weighted log_sigmaGas_weighted log_global_mstar SFR_max_Gyr_normed log_tcool_tff global_Vvir global_Vvir_ism log_global_mvir global_rvir SFR_max
m10q 3.8854 0.0 4.7019 6.7134 2.0114 5.0387 6.6871 5.2872 0.3368 1.9852 0.5853 8.1024 8.5237 0.4214 6.7894 8.4274 7.7776 -1.313 0.325 -0.3248 53.7019 53.6829 -0.019 51.777 53.3795 53.3734 -1.9249 -0.3224 -0.3285 3.0029 2.8984 -0.1046 1.1896 2.7883 2.2086 -1.8134 -0.2146 -0.7944 127.4735 -5.8013 -3.5129 1.4382 5.3844 2.3541 nan 32.9762 22.4603 9.2915 8.5036 0.0028
m10q 3.5071 0.0 4.4318 7.0711 2.6392 5.0237 6.9779 6.3361 0.5919 2.5461 1.9043 7.8323 9.1044 1.2721 6.7841 8.8263 8.7734 -1.0482 0.994 0.9411 53.4318 54.5382 1.1064 51.9881 54.07 54.3557 -1.4438 0.6381 0.9239 2.7329 3.6123 0.8795 1.4289 3.3916 3.2054 -1.304 0.6588 0.4725 150.9894 -inf -3.5388 1.0837 5.5731 3.0608 nan 33.1544 22.922 9.3355 9.3852 0.0036
m10q 3.0765 0.0 3.2909 6.865 3.5742 5.4829 6.8036 5.8213 2.192 3.5127 2.5304 6.6913 8.7759 2.0846 7.3389 8.6156 8.2082 0.6476 1.9242 1.5169 52.2909 53.9587 1.6678 52.2677 53.6247 53.6714 -0.0232 1.3338 1.3805 1.5919 3.3464 1.7545 1.9377 3.1948 2.7541 0.3458 1.6029 1.1622 139.09 -inf -6.694 0.7531 5.6805 0.0772 nan 34.5621 25.3727 9.4801 11.6787 0.0001
m10q 2.6924 0.0 6.0332 7.468 1.4348 5.9496 7.41 6.4444 -0.0836 1.3768 0.4112 9.4337 9.4748 0.0411 7.8258 9.2966 8.9714 -1.6079 -0.1371 -0.4622 55.0332 54.8803 -0.1529 52.8001 54.309 54.7397 -2.2331 -0.7242 -0.2935 4.3342 4.1185 -0.2157 2.5293 3.9142 3.6619 -1.8049 -0.42 -0.6723 106.019 -2.9877 -1.6573 1.2354 6.0491 34.4819 nan 33.3745 26.7728 9.5066 12.9912 0.0406
m10q 2.0145 67.2997 4.699 5.4566 0.7575 -inf 5.4462 3.5149 -inf 0.7472 -1.1841 8.0995 7.5229 -0.5766 -inf 7.4518 5.9862 -inf -0.6477 -2.1133 53.699 51.9894 -1.7096 -inf 51.9662 50.604 -inf -1.7329 -3.095 3.0001 1.6698 -1.3302 -inf 1.654 0.0538 -inf -1.3461 -2.9463 160.8799 -4.5771 -3.2027 0.9245 6.0577 30.6242 nan 30.9185 28.5277 9.547 16.471 0.0017
m10q 1.9858 67.2997 3.6776 5.1241 1.4465 -inf 5.1025 3.6053 -inf 1.4249 -0.0723 7.0781 7.2752 0.1972 -inf 7.1694 6.0699 -inf 0.0913 -1.0082 52.6776 51.8256 -0.852 -inf 51.5933 51.4311 -inf -1.0843 -1.2465 1.9787 1.3505 -0.6281 -inf 1.292 0.3925 -inf -0.6867 -1.5861 114.8874 -inf -3.7705 0.8875 6.0627 9.1144 nan 30.8776 28.7582 9.5489 16.5927 0.0005
m10q 1.8 47.9864 4.3875 5.9669 1.5794 -inf 5.9305 4.8598 -inf 1.543 0.4723 7.788 7.8732 0.0852 -inf 7.7918 6.9947 -inf 0.0038 -0.7933 53.3875 52.72 -0.6675 -inf 52.5613 52.204 -inf -0.8263 -1.1835 2.6885 2.5419 -0.1466 -inf 2.4734 1.7033 -inf -0.2151 -0.9852 164.2244 -inf -3.9852 1.1257 6.0878 2.4195 nan 30.4066 30.3649 9.5659 17.8564 0.0008
m10q 1.7155 47.9864 4.428 6.0097 1.5817 -inf 5.9919 4.5915 -inf 1.5639 0.1636 7.8284 7.8581 0.0297 -inf 7.7959 6.8482 -inf -0.0325 -0.9802 53.428 52.6534 -0.7746 -inf 52.5522 51.9679 -inf -0.8758 -1.4601 2.729 2.5834 -0.1456 -inf 2.5509 1.4355 -inf -0.1781 -1.2935 189.6161 -6.0642 -3.8241 1.0416 6.106 3.177 nan 30.0252 30.136 9.569 18.388 0.001
m10q 1.5714 47.9864 5.2247 6.0538 0.8291 -inf 6.033 4.7065 -inf 0.8083 -0.5182 8.6251 7.9124 -0.7127 -inf 7.8505 6.9196 -inf -0.7746 -1.7055 54.2247 52.6921 -1.5325 -inf 52.589 52.0142 -inf -1.6356 -2.2104 3.5257 2.6146 -0.9111 -inf 2.5654 1.6398 -inf -0.9602 -1.8859 169.2097 -inf -3.4778 1.0432 6.1261 17.8574 nan 29.0745 29.9909 9.5706 19.276 0.0058
m10q 1.4324 47.9864 5.0241 6.4084 1.3843 -inf 6.3819 5.1778 -inf 1.3578 0.1537 8.4246 8.2686 -0.1559 -inf 8.2077 7.3598 -inf -0.2169 -1.0648 54.0241 53.2531 -0.771 -inf 53.1217 52.6695 -inf -0.9024 -1.3546 3.3251 3.2233 -0.1018 -inf 3.1794 2.2065 -inf -0.1458 -1.1186 98.2298 -4.2987 -2.8418 1.1034 6.1513 9.6938 nan 28.6681 30.0929 9.5784 20.5615 0.0031
m10q 1.2826 50.2556 4.3093 5.9467 1.6374 -inf 5.9332 4.3839 -inf 1.6239 0.0745 7.7098 7.8796 0.1699 -inf 7.8278 6.6937 -inf 0.1181 -1.0161 53.3093 52.622 -0.6873 -inf 52.4957 52.0202 -inf -0.8136 -1.2891 2.6104 2.5799 -0.0305 -inf 2.5572 1.2632 -inf -0.0531 -1.3471 175.2461 -inf -4.2891 0.9639 6.1732 8.0106 nan 28.8503 30.5996 9.625 22.5855 0.0008
m10q 1.2028 50.2556 4.5611 6.1083 1.5471 -inf 6.0873 4.7648 -inf 1.5261 0.2036 7.9616 7.9586 -0.003 -inf 7.9031 6.8949 -inf -0.0585 -1.0667 53.5611 52.7785 -0.7827 -inf 52.6922 52.031 -inf -0.869 -1.5301 2.8622 2.912 0.0498 -inf 2.8758 1.8101 -inf 0.0136 -1.0521 151.7338 -inf -3.9461 0.9848 6.1885 10.0343 nan 28.804 31.1986 9.6467 23.7747 0.0009
m10q 1.1141 50.2556 4.1939 6.734 2.5401 -inf 6.6135 6.1184 -inf 2.4195 1.9245 7.5944 8.692 1.0976 -inf 8.4988 8.2444 -inf 0.9044 0.6501 53.1939 53.8452 0.6512 -inf 53.4984 53.5855 -inf 0.3045 0.3916 2.4949 3.6246 1.1297 -inf 3.5027 3.0133 -inf 1.0078 0.5183 101.8931 -inf -3.8006 1.0255 6.2055 3.8612 nan 28.8222 31.4873 9.6702 25.0104 0.0004
m10q 0.9146 77.6097 4.579 5.6177 1.0387 -inf 5.5838 4.4521 -inf 1.0048 -0.1269 7.9794 7.6475 -0.3319 -inf 7.5688 6.5493 -inf -0.4106 -1.4301 53.579 52.2535 -1.3255 -inf 52.1648 51.5073 -inf -1.4141 -2.0717 2.88 2.4059 -0.4741 -inf 2.366 1.3227 -inf -0.514 -1.5573 130.1562 -inf -3.6721 0.6207 6.2176 25.3461 nan 28.4048 31.42 9.7137 28.3323 0.0013
m10q 0.8691 77.6097 4.3102 5.0028 0.6926 -inf 4.9745 3.7091 -inf 0.6642 -0.6011 7.7107 7.1117 -0.599 -inf 7.0004 6.1007 -inf -0.7103 -1.61 53.3102 51.6387 -1.6715 -inf 51.5277 50.9723 -inf -1.7825 -2.3379 2.6112 1.7447 -0.8665 -inf 1.7141 0.4977 -inf -0.8971 -2.1135 78.1743 -inf -3.7903 0.6198 6.2222 13.6539 nan 28.2152 31.2284 9.716 28.8423 0.0007
m10q 0.8309 131.1877 4.5979 5.5988 1.0009 -inf 5.5577 4.5141 -inf 0.9598 -0.0838 7.9984 7.6805 -0.3179 -inf 7.5795 6.734 -inf -0.4189 -1.2644 53.5979 52.2642 -1.3337 -inf 52.1665 51.5548 -inf -1.4314 -2.0431 2.8989 2.3775 -0.5214 -inf 2.3319 1.3447 -inf -0.5671 -1.5542 156.8896 -inf -3.8032 0.6434 6.2243 10.0369 nan 28.0409 31.188 9.7202 29.4875 0.0011
m10q 0.7892 131.1877 3.9941 5.6541 1.66 -inf 5.6309 4.2969 -inf 1.6368 0.3029 7.3945 7.7506 0.3561 -inf 7.6815 6.492 -inf 0.2869 -0.9025 52.9941 52.2958 -0.6983 -inf 52.2363 51.3802 -inf -0.7578 -1.6139 2.2951 2.4002 0.1051 -inf 2.3748 1.0935 -inf 0.0797 -1.2016 183.5725 -inf -4.2743 0.6875 6.2303 3.3132 nan 27.8176 31.5519 9.7227 30.1077 0.0004
m10q 0.7493 131.1877 4.1289 5.1685 1.0395 -inf 5.1122 4.1916 -inf 0.9832 0.0627 7.5294 7.4308 -0.0986 -inf 7.2994 6.5593 -inf -0.23 -0.9701 53.1289 51.8708 -1.2582 -inf 51.7311 51.2911 -inf -1.3978 -1.8379 2.43 1.8827 -0.5473 -inf 1.826 0.9069 -inf -0.6039 -1.5231 131.2312 -inf -4.2605 0.6752 6.2322 3.2627 nan 27.5576 31.4127 9.7234 30.7096 0.0004
m10q 0.7159 131.1877 4.8677 5.7992 0.9315 -inf 5.7507 4.7931 -inf 0.883 -0.0746 8.2681 7.9063 -0.3618 -inf 7.8161 6.9393 -inf -0.4521 -1.3288 53.8677 52.506 -1.3617 -inf 52.3881 51.8727 -inf -1.4796 -1.995 3.1687 2.5491 -0.6196 -inf 2.4994 1.5587 -inf -0.6693 -1.61 210.2499 -4.0756 -3.6749 0.7445 6.2376 14.9329 nan 27.3809 31.5455 9.7252 31.2171 0.0017
m10q 0.6882 131.1877 3.1765 5.4236 2.2472 -inf 5.3997 4.0714 -inf 2.2232 0.895 6.5769 7.5423 0.9654 -inf 7.4696 6.2881 -inf 0.8927 -0.2888 52.1765 52.0505 -0.1259 -inf 52.0015 51.0459 -inf -0.1749 -1.1305 1.4775 2.1793 0.7018 -inf 2.1571 0.8019 -inf 0.6796 -0.6756 131.6121 -inf -5.0537 0.6862 6.239 0.5038 nan 27.2071 31.324 9.728 31.8141 0.0001
m10q 0.6526 78.824 3.5204 6.187 2.6665 -inf 6.1457 5.1385 -inf 2.6252 1.618 6.9209 8.1165 1.1956 -inf 8.0512 7.1877 -inf 1.1303 0.2668 52.5204 53.0123 0.4918 -inf 52.9148 52.314 -inf 0.3943 -0.2064 1.8215 3.0931 1.2716 -inf 3.0428 2.1282 -inf 1.2214 0.3068 183.9965 -inf -4.7094 0.7281 6.2469 3.0122 nan 27.0424 31.5234 9.7312 32.4181 0.0001
m10q 0.5661 78.824 4.5848 6.4428 1.858 -inf 6.4047 5.3639 -inf 1.8199 0.7791 7.9853 8.2773 0.292 -inf 8.2182 7.3372 -inf 0.233 -0.6481 53.5848 53.178 -0.4068 -inf 53.0893 52.4438 -inf -0.4955 -1.141 2.8858 3.3863 0.5004 -inf 3.3587 2.1738 -inf 0.4728 -0.712 183.7462 -inf -3.5118 0.5732 6.2535 34.9794 nan 26.7165 31.531 9.7437 34.1547 0.0015
m10q 0.4537 156.3878 2.5796 5.5664 2.9868 -inf 5.5436 4.1727 -inf 2.964 1.5931 5.98 7.69 1.71 -inf 7.6117 6.4144 -inf 1.6316 0.4343 51.5796 52.2072 0.6276 -inf 52.1314 51.388 -inf 0.5518 -0.1916 0.8806 2.3988 1.5182 -inf 2.3701 1.1384 -inf 1.4894 0.2578 208.7239 -inf -6.1136 0.4725 6.2611 0.7499 nan 26.3457 32.0823 9.7626 36.6802 0.0
m10q 0.4273 156.3878 3.9305 5.7192 1.7887 -inf 5.6804 4.6095 -inf 1.7499 0.6789 7.331 7.8199 0.4889 -inf 7.7344 6.7944 -inf 0.4034 -0.5366 52.9305 52.3801 -0.5505 -inf 52.2922 51.6286 -inf -0.6383 -1.302 2.2316 2.6209 0.3893 -inf 2.5737 1.608 -inf 0.3421 -0.6236 208.1813 -inf -4.6949 0.4835 6.262 16.8061 nan 26.314 32.0991 9.7705 37.4091 0.0002
m10q 0.4018 156.3878 3.5278 5.3095 1.7817 -inf 5.2653 4.2486 -inf 1.7375 0.7208 6.9283 7.4468 0.5186 -inf 7.3574 6.4005 -inf 0.4291 -0.5278 52.5278 51.9874 -0.5404 -inf 51.8961 51.2492 -inf -0.6317 -1.2786 1.8289 2.22 0.3911 -inf 2.1756 1.1737 -inf 0.3467 -0.6551 129.6193 -inf -4.7783 0.5396 6.2663 21.4439 nan 26.259 32.2094 9.7788 38.2399 0.0003
m10q 0.3742 76.9671 3.7561 5.2462 1.4901 -inf 5.2012 4.196 -inf 1.4451 0.44 7.1565 7.3467 0.1902 -inf 7.2363 6.4069 -inf 0.0797 -0.7496 52.7561 51.9963 -0.7597 -inf 51.8164 51.519 -inf -0.9396 -1.2371 2.0571 2.1275 0.0704 -inf 2.0818 1.0914 -inf 0.0247 -0.9657 129.3024 -inf -4.7564 0.5146 6.267 10.2311 nan 26.2275 31.9873 9.7868 39.0383 0.0002
m10q 0.3505 76.9671 3.7267 5.1838 1.4571 -inf 5.1661 3.6785 -inf 1.4394 -0.0482 7.1272 7.2513 0.1241 -inf 7.1818 5.8118 -inf 0.0546 -1.3153 52.7267 51.8086 -0.9181 -inf 51.7742 50.6458 -inf -0.9526 -2.081 2.0278 2.0386 0.0109 -inf 2.02 0.5759 -inf -0.0077 -1.4518 128.7961 -inf -4.6463 0.5424 6.2682 9.5452 nan 26.2615 32.0647 9.7952 39.6923 0.0002
m10q 0.3419 76.9671 3.8152 5.1503 1.3351 -inf 5.1355 3.3954 -inf 1.3203 -0.4198 7.2157 7.3118 0.0961 -inf 7.2258 5.5288 -inf 0.0101 -1.6868 52.8152 51.7336 -1.0816 -inf 51.7077 50.3655 -inf -1.1075 -2.4497 2.1162 2.0157 -0.1006 -inf 2.0023 0.2701 -inf -0.114 -1.8462 128.4953 -inf -4.6033 0.6181 6.2688 6.9533 nan 26.3082 32.2525 9.8023 40.1995 0.0002
m10q 0.3056 76.9671 2.7208 5.4946 2.7737 -inf 5.4454 4.4694 -inf 2.7246 1.7486 6.1213 7.6954 1.5741 -inf 7.5925 6.6672 -inf 1.4712 0.5459 51.7208 52.1979 0.4771 -inf 52.0672 51.5971 -inf 0.3463 -0.1237 1.0218 2.2601 1.2382 -inf 2.213 1.2193 -inf 1.1911 0.1974 179.0026 -inf -5.8896 0.5866 6.2761 0.8813 nan 26.8789 32.4042 9.8639 42.104 0.0
m10q 0.2922 76.9671 3.2717 5.0352 1.7636 -inf 4.9745 4.1003 -inf 1.7028 0.8287 6.6721 7.2571 0.585 -inf 7.128 6.3672 -inf 0.4559 -0.3049 52.2717 51.74 -0.5316 -inf 51.6101 51.1349 -inf -0.6616 -1.1368 1.5727 1.8052 0.2325 -inf 1.7344 0.9415 -inf 0.1617 -0.6312 76.5353 -inf -4.6675 0.6485 6.2762 6.2007 nan 26.9801 32.3545 9.8639 42.7278 0.0001
m10q 0.2843 76.9671 3.1524 5.0485 1.8961 -inf 5.0142 3.852 -inf 1.8618 0.6997 6.5528 7.2081 0.6552 -inf 7.1062 6.1128 -inf 0.5534 -0.44 52.1524 51.7114 -0.441 -inf 51.6446 50.8347 -inf -0.5078 -1.3176 1.4534 1.8459 0.3925 -inf 1.8096 0.6798 -inf 0.3562 -0.7736 76.4101 -inf -4.7307 0.5366 6.2776 6.2007 nan 26.9963 32.2817 9.8639 43.0386 0.0001
m10q 0.2485 150.5986 3.6526 5.5115 1.8589 -inf 5.4918 4.0556 -inf 1.8392 0.4031 7.053 7.63 0.577 -inf 7.5594 6.2492 -inf 0.5064 -0.8038 52.6526 52.1734 -0.4792 -inf 52.1177 51.2249 -inf -0.5349 -1.4276 1.9536 2.3079 0.3542 -inf 2.2832 0.9777 -inf 0.3296 -0.9759 201.9585 -inf -4.8239 0.6092 6.2815 4.1438 nan 26.9201 32.463 9.8644 44.2536 0.0002
m10q 0.229 150.5986 3.7352 5.4437 1.7085 -inf 5.4169 4.1294 -inf 1.6817 0.3942 7.1356 7.6339 0.4982 -inf 7.5423 6.4746 -inf 0.4066 -0.6611 52.7352 52.1372 -0.598 -inf 52.0558 51.3454 -inf -0.6794 -1.3898 2.0362 2.2181 0.1819 -inf 2.193 0.8771 -inf 0.1568 -1.1591 175.6766 -inf -4.8027 0.6209 6.2847 4.0761 nan 26.8654 32.5317 9.8684 44.9147 0.0002
m10q 0.2242 150.5986 3.8601 5.1605 1.3003 -inf 5.1298 3.8971 -inf 1.2696 0.037 7.2606 7.3775 0.1169 -inf 7.2677 6.3052 -inf 0.0071 -0.9554 52.8601 51.8634 -0.9968 -inf 51.7657 51.1427 -inf -1.0944 -1.7174 2.1612 1.9342 -0.227 -inf 1.9069 0.6152 -inf -0.2543 -1.546 100.2962 -inf -4.5678 0.6176 6.2858 4.0761 nan 26.8523 32.606 9.8697 45.0941 0.0002
m10q 0.21 150.5986 4.1669 5.0726 0.9057 -inf 4.9956 4.2483 -inf 0.8287 0.0814 7.5673 7.3126 -0.2547 -inf 7.1663 6.5236 -inf -0.401 -1.0437 53.1669 51.8096 -1.3572 -inf 51.6269 51.3331 -inf -1.5399 -1.8338 2.4679 1.8562 -0.6117 -inf 1.7737 1.0658 -inf -0.6941 -1.402 100.0396 -inf -4.3133 0.614 6.2861 8.1818 nan 26.8287 32.7629 9.8719 45.4237 0.0004
m10q 0.2008 150.5986 4.4023 5.3034 0.9011 -inf 5.2262 4.4812 -inf 0.8239 0.0789 7.8028 7.5241 -0.2786 -inf 7.3994 6.6215 -inf -0.4033 -1.1813 53.4023 52.0565 -1.3458 -inf 51.9141 51.4885 -inf -1.4882 -1.9138 2.7033 2.0675 -0.6358 -inf 1.9849 1.2789 -inf -0.7184 -1.4245 149.4915 -inf -4.1703 0.6119 6.2891 12.7935 nan 26.7994 32.9745 9.8742 45.7991 0.0007
m10q 0.1871 150.5986 3.974 5.2277 1.2536 -inf 5.1461 4.429 -inf 1.1721 0.455 7.3745 7.4453 0.0708 -inf 7.318 6.5595 -inf -0.0565 -0.815 52.974 51.9853 -0.9888 -inf 51.837 51.4329 -inf -1.1371 -1.5412 2.2751 1.9902 -0.2848 -inf 1.9031 1.2229 -inf -0.3719 -1.0522 124.1458 -inf -4.3978 0.6492 6.2921 7.113 nan 26.7626 33.2686 9.8766 46.2065 0.0004
m10q 0.1738 146.5575 3.9503 5.4323 1.482 -inf 5.3946 4.3137 -inf 1.4444 0.3634 7.3507 7.5434 0.1926 -inf 7.4679 6.4044 -inf 0.1172 -0.9463 52.9503 52.1318 -0.8184 -inf 52.0617 51.2887 -inf -0.8886 -1.6616 2.2513 2.2049 -0.0464 -inf 2.1695 1.0659 -inf -0.0818 -1.1854 98.9757 -inf -4.363 0.6423 6.2929 4.5013 nan 26.7258 33.3352 9.8789 46.603 0.0002
m10q 0.1695 146.5575 3.8852 5.7131 1.828 -inf 5.6872 4.4201 -inf 1.802 0.5349 7.2856 7.7977 0.5121 -inf 7.729 6.5177 -inf 0.4434 -0.7679 52.8852 52.3894 -0.4958 -inf 52.3356 51.4321 -inf -0.5495 -1.453 2.1862 2.5218 0.3356 -inf 2.4942 1.2739 -inf 0.308 -0.9123 197.3839 -inf -4.5669 0.5894 6.2941 4.5013 nan 26.7081 33.2686 9.8798 46.7733 0.0002
m10q 0.1523 146.5575 3.4637 5.1966 1.7329 -inf 5.1284 4.3259 -inf 1.6647 0.8622 6.8642 7.3718 0.5076 -inf 7.2301 6.59 -inf 0.3659 -0.2742 52.4637 51.9451 -0.5186 -inf 51.7527 51.4895 -inf -0.711 -0.9742 1.7648 2.0429 0.2781 -inf 1.9751 1.1803 -inf 0.2103 -0.5845 147.1363 -inf -4.6179 0.5872 6.2961 6.5197 nan 26.65 33.0161 9.8839 47.4482 0.0004
m10q 0.1254 146.5575 4.5762 5.9342 1.358 -inf 5.8994 4.8054 -inf 1.3233 0.2292 7.9766 7.941 -0.0356 -inf 7.8792 6.9082 -inf -0.0974 -1.0684 53.5762 52.662 -0.9141 -inf 52.5761 51.9114 -inf -1.0 -1.6648 2.8772 2.7031 -0.1741 -inf 2.6645 1.6219 -inf -0.2127 -1.2553 194.4135 -inf -3.8673 0.587 6.3004 19.3746 nan 26.5479 32.7194 9.889 48.3041 0.0011
m10q 0.0717 80.8448 3.6692 5.7261 2.0568 -inf 5.7002 4.45 -inf 2.0309 0.7808 7.0697 7.7895 0.7198 -inf 7.7302 6.552 -inf 0.6605 -0.5177 52.6692 52.4116 -0.2576 -inf 52.353 51.4984 -inf -0.3163 -1.1709 1.9703 2.5183 0.548 -inf 2.489 1.3044 -inf 0.5188 -0.6659 190.4023 -inf -4.8276 0.6325 6.3067 3.7209 nan 26.0934 32.7931 9.8908 49.8172 0.0002
m10q 0.0484 80.8448 4.1163 5.4891 1.3728 -inf 5.4489 4.3932 -inf 1.3326 0.277 7.5167 7.6402 0.1235 -inf 7.5611 6.5265 -inf 0.0444 -0.9902 53.1163 52.1798 -0.9364 -inf 52.1018 51.3784 -inf -1.0145 -1.7378 2.4173 2.2944 -0.1229 -inf 2.2484 1.266 -inf -0.1689 -1.1513 188.413 -inf -4.3389 0.6451 6.3099 5.4608 nan 25.9093 32.7686 9.8908 50.4838 0.0004
m10q 0.0363 80.8448 4.0424 5.2279 1.1856 -inf 5.1876 4.1442 -inf 1.1452 0.1018 7.4428 7.3214 -0.1214 -inf 7.2496 6.193 -inf -0.1933 -1.2498 53.0424 51.9362 -1.1061 -inf 51.8525 51.1683 -inf -1.1899 -1.8741 2.3434 2.0756 -0.2678 -inf 2.0258 1.0909 -inf -0.3176 -1.2525 93.7431 -inf -4.0375 0.6969 6.3129 10.3348 nan 25.8296 32.7869 9.8908 50.7697 0.0007
m10q 0.0278 80.8448 4.1769 5.513 1.3362 -inf 5.4495 4.6254 -inf 1.2727 0.4485 7.5773 7.6277 0.0504 -inf 7.5232 6.7646 -inf -0.0541 -0.8127 53.1769 52.2751 -0.9017 -inf 52.108 51.7736 -inf -1.0688 -1.4033 2.4779 2.3619 -0.116 -inf 2.2616 1.6655 -inf -0.2163 -0.8124 163.3397 -inf -4.27 0.6713 6.3137 7.0669 nan 25.7665 32.7439 9.891 51.0518 0.0005
m10q 0.0178 80.8448 3.6944 5.498 1.8037 -inf 5.4494 4.5014 -inf 1.755 0.807 7.0948 7.5732 0.4784 -inf 7.4885 6.6084 -inf 0.3937 -0.4864 52.6944 52.2095 -0.4849 -inf 52.112 51.5045 -inf -0.5824 -1.1899 1.9954 2.3945 0.3991 -inf 2.3345 1.4921 -inf 0.3391 -0.5034 162.2389 -inf -4.608 0.6341 6.3155 3.2872 nan 25.689 32.7684 9.8916 51.3999 0.0002
m10v 0.4882 156.3878 4.7329 6.0379 1.305 -inf 6.0337 -inf -inf 1.3008 -inf 8.1333 8.0427 -0.0907 -inf 7.9965 -inf -inf -0.1368 -inf 53.7329 52.4946 -1.2382 -inf 52.4908 -inf -inf -1.242 -inf 3.0339 0.4551 -2.5788 -inf 0.4509 -inf -inf -2.583 -inf 209.1419 -4.0098 -inf -inf 3.9356 39.0 nan 26.9303 24.3196 9.7741 36.3536 0.0016
m10v 0.3712 153.9342 3.7022 6.0915 2.3892 -inf 6.0886 -inf -inf 2.3864 -inf 7.1027 8.1237 1.021 -inf 8.0941 -inf -inf 0.9914 -inf 52.7022 52.613 -0.0892 -inf 52.6106 -inf -inf -0.0917 -inf 2.0033 0.6247 -1.3785 -inf 0.6225 -inf -inf -1.3807 -inf 206.7321 -5.1226 -inf 2.011 4.3305 9.8179 nan 26.607 25.5455 9.7985 39.3764 0.0003
m10v 0.2843 153.9342 4.4668 5.1409 0.6741 -inf 5.1075 -inf -inf 0.6407 -inf 7.8673 7.5711 -0.2962 -inf 7.4126 -inf -inf -0.4547 -inf 53.4668 51.5602 -1.9066 -inf 51.5253 -inf -inf -1.9416 -inf 2.7679 -0.3722 -3.1401 -inf -0.4044 -inf -inf -3.1723 -inf 152.6177 -4.7027 -2.6286 2.1815 4.4267 29.1821 nan 26.2697 24.3196 9.8135 41.7476 0.0009
m10v 0.251 25.0998 3.8587 4.5779 0.7192 -inf 4.5082 -inf -inf 0.6495 -inf 7.2591 7.219 -0.0402 -inf 6.9508 -inf -inf -0.3084 -inf 52.8587 51.0653 -1.7933 -inf 50.9952 -inf -inf -1.8635 -inf 2.1597 -0.8668 -3.0265 -inf -0.9416 -inf -inf -3.1013 -inf 176.9126 -5.65 -3.9111 2.2747 4.4911 39.0 nan 26.0792 27.6666 9.8162 42.5596 0.0003
m10v 0.1056 73.2788 3.0768 -1.2034 -4.2802 -inf -inf -inf -inf -inf -inf 6.4772 3.348 -3.1292 -inf -inf -inf -inf -inf -inf 52.0768 45.182 -6.8947 -inf -inf -inf -inf -inf -inf 1.3778 -6.9024 -8.2802 -inf -inf -inf -inf -inf -inf 72.2719 -inf -inf 1.9354 4.7016 41.0 nan 26.2375 26.501 9.8801 48.5141 0.0001
m10v 0.0998 73.2788 2.9838 -1.1454 -4.1292 -inf -inf -inf -inf -inf -inf 6.3843 3.2978 -3.0865 -inf -inf -inf -inf -inf -inf 51.9838 45.234 -6.7499 -inf -inf -inf -inf -inf -inf 1.2848 -6.8444 -8.1292 -inf -inf -inf -inf -inf -inf 48.24 -inf -inf 2.0269 4.7547 41.0 nan 26.2374 26.6191 9.8826 48.759 0.0001
m10v 0.0261 121.2672 3.9177 5.8656 1.948 -inf 5.863 -inf -inf 1.9453 -inf 7.3181 7.9244 0.6063 -inf 7.8927 -inf -inf 0.5745 -inf 52.9177 52.4143 -0.5034 -inf 52.4118 -inf -inf -0.5059 -inf 2.2187 1.0515 -1.1672 -inf 1.051 -inf -inf -1.1677 -inf 186.3989 -5.2363 -3.614 1.8196 4.9553 4.7064 nan 26.0514 27.1593 9.9007 51.5141 0.0004
m10y 3.5391 39.1338 5.483 7.3084 1.8254 6.3406 7.2478 5.662 0.8576 1.7648 0.179 8.8834 9.1318 0.2483 8.0697 9.0405 8.1422 -0.8138 0.1571 -0.7413 54.483 54.2249 -0.2581 52.8414 53.9999 53.7849 -1.6416 -0.4831 -0.6981 3.784 3.6836 -0.1004 2.6637 3.5753 2.7812 -1.1204 -0.2088 -1.0028 150.4913 -2.7506 -1.6401 2.027 5.6268 5.9201 nan 31.0955 25.5384 9.2727 8.9435 0.0112
m10y 3.2105 39.1338 6.0614 7.3188 1.2574 6.071 7.2857 5.5475 0.0096 1.2242 -0.5139 9.4619 9.1294 -0.3325 7.9563 9.0622 8.0083 -1.5055 -0.3997 -1.4536 55.0614 54.1422 -0.9193 52.9774 53.998 53.4729 -2.0841 -1.0635 -1.5886 4.3625 3.7594 -0.6031 2.5842 3.6836 2.7299 -1.7783 -0.6789 -1.6326 97.1994 -2.2407 -0.7795 1.9128 5.7611 31.1049 nan 31.4064 25.8939 9.3223 9.9497 0.0589
m10y 2.9245 39.1338 5.5111 6.8991 1.388 5.4946 6.8503 5.7251 -0.0165 1.3392 0.214 8.9115 8.7944 -0.1171 7.3183 8.6637 8.1466 -1.5933 -0.2478 -0.7649 54.5111 54.0833 -0.4277 52.2408 53.6817 53.8535 -2.2703 -0.8294 -0.6576 3.8121 3.4054 -0.4067 1.9785 3.2711 2.7644 -1.8336 -0.541 -1.0477 144.57 -3.3111 -2.0384 1.5593 5.8521 7.8908 nan 31.4405 25.3753 9.3665 11.1136 0.0149
m10y 2.6705 39.1338 5.2499 7.5694 2.3195 6.2087 7.5377 5.9968 0.9587 2.2878 0.7469 8.6504 9.3993 0.7489 8.0151 9.3468 8.2595 -0.6353 0.6964 -0.3909 54.2499 54.3795 0.1296 52.8701 54.2531 53.7249 -1.3798 0.0032 -0.525 3.551 4.0338 0.4829 2.7061 3.9852 2.8036 -0.8448 0.4343 -0.7474 84.733 -3.1092 -2.0154 1.7334 5.9224 3.3091 nan 32.297 26.889 9.4415 12.4996 0.0063
m10y 2.3548 22.4332 5.9284 7.7094 1.781 6.5833 7.6277 6.6953 0.655 1.6993 0.7669 9.3288 9.8967 0.5679 8.8017 9.7526 9.2015 -0.5271 0.4238 -0.1273 54.9284 55.3371 0.4087 54.0603 54.9621 55.0576 -0.8681 0.0337 0.1292 4.2294 4.4674 0.238 3.2381 4.2017 4.0681 -0.9913 -0.0277 -0.1613 132.773 -2.516 -0.9244 2.1831 6.1908 35.7797 nan 32.6312 29.8349 9.5108 14.4101 0.038
m10y 1.4901 95.9729 0.4718 6.5844 6.1126 2.9074 6.4374 6.0421 2.4356 5.9656 5.5703 3.8722 8.5646 4.6924 4.7723 8.3387 8.1675 0.9001 4.4665 4.2953 49.4718 53.6802 4.2084 49.6403 53.3737 53.3844 0.1685 3.9019 3.9126 -1.2272 3.0841 4.3113 -0.8404 2.9323 2.5536 0.3868 4.1595 3.7808 73.1495 -5.1182 -6.9767 1.3488 6.1991 0.0044 nan 36.7077 28.4221 9.9177 24.9959 0.0
m10y 1.4706 95.9729 4.3472 6.8557 2.5085 2.6959 6.7726 6.0965 -1.6513 2.4253 1.7493 7.7477 8.8089 1.0613 4.5608 8.6558 8.2743 -3.1868 0.9082 0.5266 53.3472 53.9014 0.5542 49.4288 53.6971 53.4755 -3.9184 0.3499 0.1283 2.6482 3.5596 0.9113 -1.0519 3.4731 2.816 -3.7002 0.8248 0.1678 146.7206 -4.0074 -3.1239 1.3772 6.2067 20.2397 nan 36.7888 28.9024 9.9178 25.2044 0.0014
m10y 1.242 50.2556 4.4119 6.6378 2.2259 -inf 6.5792 5.7364 -inf 2.1674 1.3245 7.8123 8.5747 0.7624 -inf 8.4076 8.057 -inf 0.5953 0.2447 53.4119 53.7007 0.2888 -inf 53.5159 53.2399 -inf 0.104 -0.1719 2.7129 3.2788 0.5659 -inf 3.1799 2.587 -inf 0.467 -0.1259 175.8954 -5.0333 -3.7685 1.7549 6.2143 3.2992 nan 36.9321 26.7126 9.9309 29.0613 0.001
m10y 1.1951 50.2556 5.4498 7.2362 1.7864 5.0905 7.1683 6.3745 -0.3593 1.7185 0.9247 8.8502 9.1997 0.3494 6.9923 9.0873 8.5438 -1.858 0.2371 -0.3064 54.4498 54.3373 -0.1125 51.9403 54.1293 53.9132 -2.5095 -0.3205 -0.5366 3.7508 3.9581 0.2073 2.13 3.8538 3.2563 -1.6208 0.1029 -0.4945 177.1218 -3.4046 -2.8185 1.1369 6.5866 24.8387 nan 37.0177 34.8032 9.9475 29.9538 0.0078
m10y 0.9443 51.7398 5.8108 7.2904 1.4796 4.2567 7.2212 6.4551 -1.5541 1.4104 0.6443 9.2112 9.2507 0.0394 6.2994 9.1164 8.6694 -2.9118 -0.0948 -0.5419 54.8108 54.3755 -0.4352 51.37 54.1108 54.034 -3.4408 -0.7 -0.7768 4.1118 4.1662 0.0543 2.0168 4.0595 3.4896 -2.095 -0.0523 -0.6222 155.7842 -3.2481 -2.1789 1.615 6.7434 11.8693 nan 34.8871 37.3021 9.9548 33.5936 0.0184
m10y 0.7943 78.7126 5.8796 7.4745 1.5949 3.8076 7.4004 6.669 -2.072 1.5208 0.7894 9.28 9.4449 0.1648 5.6655 9.3091 8.872 -3.6146 0.0291 -0.4081 54.8796 54.602 -0.2776 50.5754 54.3201 54.2809 -4.3042 -0.5595 -0.5987 4.1806 4.3979 0.2172 1.7519 4.3115 3.6486 -2.4287 0.1308 -0.532 209.6774 -3.4674 -2.3402 1.7512 6.8047 6.039 nan 34.9244 37.9767 9.9948 36.9919 0.0105
m10y 0.7205 78.7126 5.5309 6.6566 1.1257 -inf 6.5428 6.0191 -inf 1.012 0.4882 8.9313 8.6482 -0.2832 -inf 8.4563 8.1987 -inf -0.475 -0.7327 54.5309 53.8355 -0.6954 -inf 53.4775 53.5847 -inf -1.0534 -0.9461 3.8319 3.6798 -0.1521 -inf 3.5426 3.1126 -inf -0.2894 -0.7193 210.2262 -3.6373 -2.728 1.5453 6.8343 4.2659 nan 34.8183 37.2645 10.0125 38.8323 0.0074
m10y 0.6882 78.7126 5.6075 7.4399 1.8324 5.7121 7.2704 6.9235 0.1046 1.6628 1.316 9.008 9.5441 0.5361 7.8098 9.2638 9.2036 -1.1982 0.2558 0.1956 54.6075 54.9111 0.3036 52.925 54.3756 54.7552 -1.6825 -0.232 0.1476 3.9086 4.4482 0.5396 2.8213 4.2406 4.0 -1.0873 0.332 0.0914 78.9249 -3.4219 -2.4098 1.6774 6.8566 7.0607 nan 34.7732 38.1765 10.0215 39.7495 0.0123
m10y 0.6747 78.7126 4.8823 7.4839 2.6016 5.7124 7.3296 6.9344 0.8301 2.4472 2.0521 8.2828 9.5723 1.2895 7.81 9.3085 9.2131 -0.4728 1.0257 0.9303 53.8823 54.9249 1.0426 52.9251 54.4093 54.7606 -0.9572 0.527 0.8783 3.1833 4.4872 1.3038 2.8291 4.2962 4.0107 -0.3543 1.1128 0.8274 78.9386 -4.1676 -3.2153 1.4836 6.8752 2.7962 nan 34.7435 37.7521 10.0241 40.0567 0.0049
m10y 0.6397 105.0987 5.6948 6.6722 0.9774 -inf 6.477 6.2306 -inf 0.7822 0.5358 9.0952 8.7255 -0.3697 -inf 8.3508 8.4835 -inf -0.7444 -0.6117 54.6948 54.0361 -0.6587 -inf 53.3321 53.9404 -inf -1.3626 -0.7544 3.9958 3.6734 -0.3224 -inf 3.4334 3.3012 -inf -0.5624 -0.6946 210.4205 -3.857 -2.7178 1.3872 6.8778 3.5636 nan 34.6432 37.355 10.0335 41.1186 0.0074
m10y 0.5622 105.0987 4.1165 6.5053 2.3888 -inf 6.0551 6.315 -inf 1.9386 2.1985 7.517 8.6842 1.1673 -inf 8.0616 8.5644 -inf 0.5446 1.0474 53.1165 54.0756 0.9591 -inf 53.1552 54.0201 -inf 0.0387 0.9036 2.4175 3.5889 1.1714 -inf 3.1746 3.3776 -inf 0.7571 0.9601 78.8434 -5.1482 -4.0938 1.4347 6.9024 0.2216 nan 34.4533 38.2514 10.056 43.4738 0.0005
m10y 0.5545 105.0987 5.8368 6.9281 1.0914 -inf 6.7792 6.3905 -inf 0.9424 0.5538 9.2372 8.953 -0.2842 -inf 8.6747 8.6214 -inf -0.5625 -0.6158 54.8368 54.1931 -0.6437 -inf 53.6412 54.05 -inf -1.1955 -0.7868 4.1378 3.9826 -0.1552 -inf 3.8299 3.4543 -inf -0.3079 -0.6835 210.0628 -3.4074 -2.5143 1.505 6.9086 10.0767 nan 34.4321 38.223 10.0573 43.6345 0.0209
m10y 0.4707 52.1293 5.7759 7.8104 2.0346 5.5336 7.6827 7.2075 -0.2423 1.9068 1.4316 9.1763 9.9295 0.7531 7.7366 9.7461 9.4581 -1.4397 0.5698 0.2817 54.7759 55.2171 0.4412 52.9562 54.8911 54.9351 -1.8197 0.1152 0.1592 4.0769 4.9306 0.8537 2.9004 4.8011 4.3257 -1.1765 0.7242 0.2488 182.9161 -3.5546 -2.529 1.431 6.9734 11.4949 nan 34.1172 38.095 10.0757 46.2168 0.0135
m10y 0.3564 102.6228 4.934 7.1124 2.1783 3.6702 6.9917 6.4963 -1.2638 2.0577 1.5623 8.3345 9.066 0.7316 5.6245 8.886 8.591 -2.71 0.5515 0.2565 53.934 54.1533 0.2192 50.5816 53.8567 53.8475 -3.3525 -0.0774 -0.0866 3.2351 4.1934 0.9583 1.1967 4.0865 3.53 -2.0384 0.8514 0.2949 206.2778 -3.9715 -3.4775 1.0531 6.975 11.1679 nan 33.2263 37.0566 10.0922 49.7546 0.0017
m10y 0.2194 125.4989 5.5084 6.7173 1.2089 -inf 6.513 6.291 -inf 1.0046 0.7826 8.9089 8.6645 -0.2443 -inf 8.3942 8.3209 -inf -0.5146 -0.5879 54.5084 53.6953 -0.8131 -inf 53.2981 53.4728 -inf -1.2103 -1.0357 3.8094 3.7543 -0.0552 -inf 3.5947 3.2418 -inf -0.2148 -0.5676 150.1739 -3.4904 -3.0214 1.1504 6.9885 16.0875 nan 32.6259 37.74 10.1189 54.7665 0.0088
m10y 0.1154 122.1313 5.0102 6.277 1.2668 -inf 6.2215 5.3485 -inf 1.2112 0.3382 8.4107 8.2525 -0.1582 -inf 8.1653 7.3961 -inf -0.2453 -1.0146 54.0102 53.1099 -0.9003 -inf 52.9996 52.458 -inf -1.0106 -1.5523 3.3113 3.3756 0.0643 -inf 3.3302 2.3682 -inf 0.0189 -0.9431 193.8371 -4.4955 -3.6675 1.2425 7.0076 2.2485 nan 32.0667 37.5663 10.1341 58.6029 0.0016
m10y 0.1056 122.1313 4.8587 6.0535 1.1949 -inf 6.0199 4.9102 -inf 1.1613 0.0515 8.2591 8.0108 -0.2483 -inf 7.9456 6.9596 -inf -0.3135 -1.2995 53.8587 52.8238 -1.0348 -inf 52.7593 51.9574 -inf -1.0993 -1.9012 3.1597 3.1651 0.0054 -inf 3.1412 1.8834 -inf -0.0184 -1.2763 120.5119 -4.7512 -4.0217 1.1838 7.0114 2.1921 nan 32.0156 37.848 10.1373 59.1492 0.0015
m10y 0.0922 80.8448 5.5975 7.2869 1.6894 2.4444 7.142 6.7395 -3.1531 1.5445 1.142 8.998 9.2498 0.2519 4.3422 9.029 8.849 -4.6558 0.031 -0.1489 54.5975 54.399 -0.1985 49.2497 54.0126 54.1693 -5.3478 -0.5849 -0.4282 3.8985 4.4705 0.572 1.5505 4.3555 3.8348 -2.348 0.457 -0.0637 143.8582 -3.5938 -2.6866 1.2513 7.0218 22.3128 nan 31.953 38.0237 10.1402 59.7162 0.0155
m10z 3.7762 19.5669 4.9504 7.0014 2.0509 5.9976 6.9516 4.96 1.0472 2.0012 0.0095 8.3509 8.7407 0.3898 7.7327 8.6757 7.3478 -0.6182 0.3248 -1.0031 53.9504 53.6446 -0.3058 52.4767 53.5298 52.8603 -1.4737 -0.4206 -1.0902 3.2515 3.2199 -0.0315 2.2267 3.1459 1.9612 -1.0248 -0.1055 -1.2902 73.4764 -3.4782 -2.0262 2.1158 5.3346 1.0018 nan 28.6316 22.1937 9.1394 7.4754 0.0032
m10z 3.129 19.5669 5.7923 7.2327 1.4403 5.8186 7.1734 6.182 0.0263 1.3811 0.3897 9.1928 9.1347 -0.0581 7.6691 8.9688 8.5852 -1.5237 -0.224 -0.6076 54.7923 54.349 -0.4433 52.5861 53.8916 54.1511 -2.2062 -0.9007 -0.6413 4.0934 3.7557 -0.3377 2.2798 3.5981 3.1883 -1.8135 -0.4952 -0.9051 137.7794 -3.0769 -1.6914 1.8446 5.777 3.8819 nan 34.6955 26.5188 9.5943 11.2466 0.0123
m10z 2.9 19.5669 6.256 7.7766 1.5206 6.9736 7.6411 6.8205 0.7176 1.3851 0.5645 9.6565 9.9024 0.2459 8.9381 9.6351 9.4473 -0.7184 -0.0214 -0.2092 55.256 55.4759 0.2199 54.0152 54.7941 55.3552 -1.2409 -0.4619 0.0992 4.5571 4.5594 0.0023 3.5373 4.2209 4.2089 -1.0198 -0.3362 -0.3481 124.3442 -2.3652 -1.4214 1.7838 6.2528 14.5044 nan 37.8625 35.5512 9.6314 13.3986 0.046
m10z 2.8518 19.5669 6.0049 7.6318 1.6269 7.0274 7.4773 6.3361 1.0224 1.4724 0.3312 9.4054 9.7172 0.3119 8.981 9.5034 9.0287 -0.4244 0.098 -0.3767 55.0049 55.2087 0.2037 54.005 54.6567 55.0261 -0.9999 -0.3482 0.0212 4.306 4.4166 0.1106 3.572 4.108 3.9795 -0.734 -0.1979 -0.3264 83.3956 -2.2146 -1.7636 1.415 6.373 10.4123 nan 37.9615 36.5003 9.6338 13.5153 0.0331
m10z 2.3913 22.4332 5.6598 7.529 1.8693 5.6289 7.3807 6.9711 -0.0308 1.7209 1.3114 9.0602 9.687 0.6268 7.5976 9.3777 9.3862 -1.4626 0.3175 0.326 54.6598 55.1322 0.4725 52.6006 54.4883 55.0188 -2.0592 -0.1715 0.359 3.9608 4.3239 0.3631 2.326 4.0006 4.0357 -1.6348 0.0398 0.0749 109.9345 -3.5336 -2.7914 1.3891 6.451 0.7793 nan 47.4922 36.3753 10.025 20.9191 0.0099
m10z 2.3016 22.4332 5.108 7.8383 2.7303 6.157 7.8129 6.3952 1.0489 2.7049 1.2872 8.5085 9.8089 1.3005 8.0837 9.7566 8.7847 -0.4248 1.2481 0.2762 54.108 54.9897 0.8817 53.0881 54.8311 54.4572 -1.0199 0.723 0.3492 3.409 4.2521 0.8431 2.8192 4.1516 3.4817 -0.5898 0.7426 0.0726 133.51 -4.4165 -3.6208 1.3676 6.5031 0.3306 nan 47.7448 39.0328 10.0289 21.7068 0.0042
m10z 2.2 22.4332 5.7517 7.7253 1.9736 6.079 7.6399 6.9182 0.3273 1.8882 1.1665 9.1522 9.8216 0.6695 8.0243 9.6047 9.398 -1.1279 0.4526 0.2459 54.7517 55.2889 0.5372 53.0578 54.6846 55.1612 -1.6939 -0.0671 0.4095 4.0527 4.5921 0.5394 2.896 4.3888 4.1408 -1.1567 0.336 0.088 90.1896 -3.6364 -2.7982 1.2578 6.474 1.2598 nan 47.9137 31.8077 10.0433 22.7692 0.0161
m10z 2.0739 22.4332 6.9195 8.2661 1.3465 7.2762 8.1469 7.4045 0.3566 1.2274 0.485 10.32 10.5954 0.2754 9.66 10.3732 10.049 -0.66 0.0532 -0.271 55.9195 56.2514 0.3318 55.1341 55.7455 56.0379 -0.7854 -0.174 0.1183 5.2206 5.3426 0.122 4.1829 4.9934 5.0267 -1.0377 -0.2272 -0.1938 182.9124 -1.8041 -1.1565 1.5429 6.8805 34.9659 nan 47.9661 37.9907 10.0691 23.9762 0.4456
m10z 1.6033 143.9593 5.1051 5.5347 0.4296 -inf 5.3323 5.1015 -inf 0.2271 -0.0037 8.5056 7.7585 -0.7471 -inf 7.4164 7.4374 -inf -1.0892 -1.0682 54.1051 52.4845 -1.6206 -inf 52.1549 52.2074 -inf -1.9502 -1.8977 3.4062 1.9699 -1.4362 -inf 1.7724 1.5285 -inf -1.6338 -1.8777 192.5149 -4.6473 -3.9382 1.079 6.9056 3.0795 nan 45.0929 42.625 10.1259 29.363 0.0021
m10z 1.5714 143.9593 3.8282 4.8829 1.0547 -inf 4.783 4.1852 -inf 0.9548 0.357 7.2287 7.0992 -0.1295 -inf 6.9038 6.5507 -inf -0.3249 -0.678 52.8282 51.7471 -1.0811 -inf 51.5778 51.2495 -inf -1.2504 -1.5787 2.1292 1.23 -0.8992 -inf 1.1539 0.4237 -inf -0.9754 -1.7056 48.4015 -4.7342 -4.267 1.1965 6.9208 0.7005 nan 44.8411 41.8407 10.1263 29.6553 0.0005
m10z 1.5403 143.9593 5.0042 5.7427 0.7385 -inf 5.5186 5.3457 -inf 0.5144 0.3414 8.4047 7.8493 -0.5554 -inf 7.5226 7.5316 -inf -0.8821 -0.873 54.0042 52.7939 -1.2104 -inf 52.3866 52.577 -inf -1.6176 -1.4272 3.3053 2.4338 -0.8715 -inf 2.1777 2.0818 -inf -1.1276 -1.2235 145.656 -4.7485 -3.8887 1.2059 6.9039 4.2461 nan 44.5704 40.7787 10.1267 30.0804 0.0029
m10z 1.4609 143.9593 4.8013 5.3531 0.5518 -inf 5.2569 4.6411 -inf 0.4556 -0.1602 8.2017 7.5014 -0.7004 -inf 7.3205 6.9136 -inf -0.8812 -1.2882 53.8013 52.2375 -1.5638 -inf 52.0855 51.7016 -inf -1.7158 -2.0997 3.1023 1.7124 -1.3899 -inf 1.6009 1.0597 -inf -1.5014 -2.0426 147.2479 -4.9049 -3.802 1.2771 6.9206 6.5636 nan 44.2367 40.0179 10.1305 31.1444 0.0045
m10z 1.3247 50.2556 6.1322 7.7181 1.5859 5.167 7.604 7.0766 -0.9652 1.4718 0.9443 9.5327 9.8103 0.2776 7.224 9.5908 9.4055 -2.3087 0.0581 -0.1272 55.1322 55.1767 0.0444 52.3313 54.6738 55.012 -2.801 -0.4584 -0.1203 4.4333 4.7055 0.2722 2.8011 4.5353 4.1992 -1.6322 0.1021 -0.234 149.6682 -3.2777 -2.5177 1.4437 6.9889 9.0013 nan 43.1619 40.9595 10.1332 32.8579 0.0231
m10z 1.1212 50.2556 5.8462 6.9219 1.0756 4.2271 6.6889 6.5378 -1.6191 0.8427 0.6915 9.2467 8.9779 -0.2687 6.183 8.6245 8.72 -3.0637 -0.6222 -0.5267 54.8462 54.2044 -0.6419 51.1557 53.6599 54.0578 -3.6905 -1.1863 -0.7884 4.1473 3.9018 -0.2455 1.2167 3.6791 3.5028 -2.9306 -0.4681 -0.6445 76.5127 -3.4129 -2.6583 1.2928 7.038 8.1238 nan 42.8991 41.9804 10.1789 36.9032 0.0208
m10z 1.107 50.2556 5.8305 7.1881 1.3576 4.5107 6.9898 6.7496 -1.3198 1.1593 0.919 9.231 9.2213 -0.0097 6.4666 8.9125 8.9234 -2.7643 -0.3185 -0.3076 54.8305 54.4033 -0.4272 51.4394 53.9343 54.2223 -3.3912 -0.8962 -0.6082 4.1316 4.156 0.0245 1.5003 3.9643 3.7058 -2.6313 -0.1672 -0.4258 127.4522 -3.6485 -2.8957 1.1881 7.0436 8.1238 nan 42.8731 42.4234 10.1802 37.0494 0.0208
m10z 1.0454 77.6097 5.6566 6.9211 1.2645 -inf 6.6646 6.5704 -inf 1.008 0.9138 9.057 8.9886 -0.0685 -inf 8.5969 8.7597 -inf -0.4602 -0.2973 54.6566 54.2475 -0.4091 -inf 53.6341 54.1263 -inf -1.0225 -0.5303 3.9576 3.9854 0.0278 -inf 3.7462 3.6122 -inf -0.2114 -0.3454 179.6449 -4.0371 -3.3049 1.1547 7.0446 1.391 nan 42.6835 41.3254 10.1928 38.4961 0.0054
m10z 0.9874 77.6097 6.1144 6.943 0.8287 4.1317 6.7108 6.5584 -1.9827 0.5964 0.4441 9.5148 9.0136 -0.5012 6.1523 8.6674 8.7488 -3.3625 -0.8474 -0.766 55.1144 54.2404 -0.8739 51.1855 53.7173 54.0851 -3.9289 -1.3971 -1.0293 4.4154 3.9722 -0.4432 1.6579 3.7471 3.5737 -2.7575 -0.6683 -0.8417 129.438 -3.2979 -2.5166 1.268 7.0757 8.2108 nan 42.3986 43.0393 10.2031 39.877 0.0317
m10z 0.8746 77.6097 6.128 6.847 0.719 -inf 6.6798 6.3514 -inf 0.5519 0.2234 9.5284 8.9296 -0.5988 -inf 8.7064 8.5316 -inf -0.822 -0.9968 55.128 54.1416 -0.9864 -inf 53.8143 53.8652 -inf -1.3136 -1.2628 4.429 3.9724 -0.4566 -inf 3.851 3.3595 -inf -0.578 -1.0695 104.3395 -3.5437 -2.5656 1.4827 7.1242 4.6979 nan 42.4783 44.0915 10.2335 42.8143 0.0181
m10z 0.769 78.7126 6.3278 7.3832 1.0555 3.8042 7.107 7.0554 -2.5236 0.7793 0.7277 9.7282 9.446 -0.2822 5.8446 9.0476 9.2204 -3.8836 -0.6806 -0.5078 55.3278 54.6234 -0.7044 50.8983 54.0905 54.4726 -4.4295 -1.2373 -0.8552 4.6288 4.4088 -0.22 2.0342 4.2331 3.9253 -2.5945 -0.3957 -0.7035 209.9013 -3.2995 -2.2891 1.5803 7.2032 7.3422 nan 45.8844 45.8047 10.3655 49.7133 0.0411
m10z 0.7112 78.7126 6.1906 6.8462 0.6555 -inf 6.4845 6.598 -inf 0.2938 0.4074 9.5911 8.9655 -0.6256 -inf 8.4444 8.8025 -inf -1.1467 -0.7886 55.1906 54.1679 -1.0228 -inf 53.5055 54.0612 -inf -1.6851 -1.1295 4.4917 3.9589 -0.5328 -inf 3.6979 3.6137 -inf -0.7937 -0.878 183.8743 -3.5357 -2.7375 1.3745 7.2304 3.22 nan 46.485 45.4103 10.3964 52.4134 0.018
m10z 0.5779 78.824 6.4692 8.0739 1.6047 4.9304 7.897 7.5974 -1.5388 1.4278 1.1282 9.8696 10.2068 0.3372 6.9477 9.9149 9.8955 -2.922 0.0453 0.0259 55.4692 55.5944 0.1252 51.9799 55.0108 55.4629 -3.4892 -0.4584 -0.0062 4.7702 5.2696 0.4994 2.9456 5.0996 4.7736 -1.8246 0.3294 0.0034 183.9789 -3.2985 -2.4472 1.4376 7.3279 10.1127 nan 47.4905 44.9846 10.4699 59.1274 0.047
m10z 0.4338 78.1939 6.2834 7.9499 1.6666 5.1916 7.79 7.436 -1.0918 1.5067 1.1526 9.6838 10.0697 0.3859 7.3401 9.8353 9.6871 -2.3437 0.1515 0.0033 55.2834 55.3672 0.0838 52.5121 54.9507 55.1563 -2.7712 -0.3326 -0.1271 4.5844 5.107 0.5226 3.2756 4.9776 4.4924 -1.3088 0.3933 -0.092 182.2937 -3.464 -2.5601 1.4946 7.4084 16.6076 nan 47.958 53.1265 10.5347 67.0998 0.0423
m10z 0.2975 102.6228 6.2551 7.7245 1.4694 5.8982 7.4908 7.3279 -0.3569 1.2357 1.0728 9.6555 9.929 0.2735 8.0093 9.5956 9.6476 -1.6462 -0.0599 -0.008 55.2551 55.3539 0.0988 53.1613 54.7894 55.2118 -2.0938 -0.4657 -0.0432 4.5561 4.9231 0.367 3.1792 4.6881 4.525 -1.3769 0.132 -0.0311 127.6565 -3.4135 -2.6943 1.1806 7.414 9.0474 nan 45.862 46.4359 10.541 71.6886 0.0464
m10z 0.2922 102.6228 6.4105 8.0352 1.6247 5.8251 7.9003 7.4515 -0.5854 1.4898 1.0411 9.8109 10.1673 0.3564 7.9231 9.9591 9.7409 -1.8879 0.1482 -0.0701 55.4105 55.4956 0.0852 53.068 55.0968 55.2717 -2.3425 -0.3137 -0.1388 4.7115 5.2246 0.5131 3.2118 5.0874 4.6417 -1.4997 0.3759 -0.0698 152.9511 -3.3398 -2.8706 0.9994 7.4186 9.5413 nan 45.8139 45.9113 10.541 71.767 0.0489
m10z 0.2816 102.6228 4.0097 7.9047 3.8951 5.2696 7.8207 7.1443 1.2599 3.811 3.1346 7.4101 9.9868 2.5767 7.3322 9.8658 9.3676 -0.0779 2.4557 1.9575 53.0097 55.2005 2.1908 52.4575 54.9821 54.7952 -0.5522 1.9724 1.7855 2.3107 5.0859 2.7752 2.8989 5.002 4.3139 0.5882 2.6913 2.0032 101.7424 -5.831 -5.4447 0.8535 7.4659 0.1347 nan 45.5526 46.7909 10.5411 72.093 0.0007
m10z 0.229 150.5986 4.6454 4.7782 0.1327 -inf 4.4449 4.5021 -inf -0.2006 -0.1433 8.0459 7.1139 -0.9319 -inf 6.6314 6.8784 -inf -1.4145 -1.1674 53.6454 51.7862 -1.8592 -inf 51.2833 51.619 -inf -2.3622 -2.0264 2.9465 1.6237 -1.3228 -inf 1.3498 1.2882 -inf -1.5967 -1.6583 175.7864 -5.372 -4.8592 0.7764 7.4575 1.1558 nan 44.3672 46.2008 10.5412 73.4464 0.001
m10z 0.2077 150.5986 5.1667 5.275 0.1083 -inf 4.9465 4.9956 -inf -0.2202 -0.1711 8.5671 7.5679 -0.9992 -inf 7.095 7.3329 -inf -1.4722 -1.2342 54.1667 52.2412 -1.9255 -inf 51.8037 52.0405 -inf -2.363 -2.1261 3.4677 1.9259 -1.5418 -inf 1.5999 1.6439 -inf -1.8678 -1.8238 174.7811 -5.0564 -4.3957 0.963 7.4593 3.434 nan 43.9271 46.5881 10.5413 74.1064 0.0028
m10z 0.1985 150.5986 5.0145 4.6021 -0.4125 -inf 4.393 4.1754 -inf -0.6215 -0.8391 8.415 6.9463 -1.4686 -inf 6.5902 6.6079 -inf -1.8248 -1.807 54.0145 51.5115 -2.5031 -inf 51.2282 51.1849 -inf -2.7863 -2.8297 3.3156 1.3163 -1.9993 -inf 1.1277 0.8551 -inf -2.1878 -2.4605 49.902 -4.6441 -3.7319 1.1796 7.4656 6.0663 nan 43.7833 46.9628 10.5413 74.5333 0.005
m10z 0.1939 150.5986 5.3821 5.0214 -0.3607 -inf 4.7783 4.6475 -inf -0.6037 -0.7346 8.7825 7.3136 -1.4689 -inf 6.9296 7.0107 -inf -1.8529 -1.7718 54.3821 51.9555 -2.4266 -inf 51.6255 51.6771 -inf -2.7566 -2.7049 3.6831 1.6956 -1.9876 -inf 1.4347 1.3449 -inf -2.2485 -2.3382 99.4481 -4.5549 -3.6831 1.204 7.4676 6.0663 nan 43.6911 47.0156 10.5413 74.8389 0.005
m10z 0.1849 150.5986 4.9242 4.599 -0.3252 -inf 4.3901 4.1723 -inf -0.5341 -0.7519 8.3246 6.9432 -1.3814 -inf 6.5872 6.6048 -inf -1.7375 -1.7199 53.9242 51.5084 -2.4158 -inf 51.2252 51.1817 -inf -2.699 -2.7425 3.2252 1.3132 -1.912 -inf 1.1247 0.852 -inf -2.1005 -2.3733 49.5456 -4.6159 -3.6936 1.2873 7.4701 5.4907 nan 43.5841 47.1527 10.5413 75.0903 0.0046
m10z 0.1651 122.1313 6.115 7.1281 1.0131 -inf 6.8723 6.7765 -inf 0.7573 0.6615 9.5155 9.1906 -0.3249 -inf 8.8538 8.9173 -inf -0.6617 -0.5982 55.115 54.3669 -0.7481 -inf 53.9188 54.1755 -inf -1.1962 -0.9395 4.416 4.2972 -0.1189 -inf 4.0964 3.8654 -inf -0.3196 -0.5506 172.5832 -3.9077 -3.0657 1.2605 7.4814 6.8895 nan 43.2336 47.7817 10.5413 75.9274 0.0341
m10z 0.1194 122.1313 6.391 7.277 0.8861 2.5422 6.9299 7.0176 -3.8488 0.5389 0.6266 9.7914 9.3696 -0.4218 4.4784 8.9088 9.1816 -5.313 -0.8827 -0.6098 55.391 54.6006 -0.7904 49.4372 53.9831 54.4806 -5.9537 -1.4078 -0.9103 4.692 4.4204 -0.2716 1.274 4.1466 4.0895 -3.418 -0.5454 -0.6025 194.13 -3.6449 -2.9069 1.2702 7.5098 7.4182 nan 42.6145 49.4541 10.5414 77.6635 0.0368
m10z 0.0572 80.8448 6.5818 7.8384 1.2566 4.1076 7.6056 7.4562 -2.4742 1.0238 0.8744 9.9823 9.9441 -0.0382 6.135 9.5838 9.6945 -3.8473 -0.3984 -0.2878 55.5818 55.2754 -0.3064 51.2149 54.6466 55.159 -4.367 -0.9353 -0.4228 4.8829 5.0757 0.1929 2.4928 4.8745 4.6418 -2.39 -0.0083 -0.241 189.1813 -3.4387 -2.5763 1.338 7.5545 15.8483 nan 42.0759 47.8001 10.5415 80.7511 0.0965
m11a 3.4755 19.5669 5.9566 7.4178 1.4613 6.2336 7.3059 6.6265 0.277 1.3494 0.67 9.357 9.5353 0.1783 8.2424 9.2994 9.101 -1.1146 -0.0576 -0.256 54.9566 54.9924 0.0359 53.3155 54.5156 54.8022 -1.641 -0.4409 -0.1543 4.2576 4.0592 -0.1984 2.8039 3.8489 3.5753 -1.4536 -0.4087 -0.6823 114.0414 -2.8894 -1.6129 1.6952 6.5928 6.6894 -2.2736 46.5882 40.2549 9.8054 13.6875 0.0549
m11a 3.2105 19.5669 6.5989 7.8544 1.2555 6.6769 7.8026 6.5183 0.0779 1.2037 -0.0806 9.9994 9.9161 -0.0832 8.6053 9.8193 9.0953 -1.3941 -0.1801 -0.9041 55.5989 55.2502 -0.3487 53.5684 54.9499 54.9299 -2.0305 -0.649 -0.669 4.9 4.465 -0.435 3.1449 4.3617 3.6794 -1.755 -0.5383 -1.2205 38.8894 -2.3774 -0.8123 1.8506 6.7121 18.6614 -2.2028 47.3727 39.0809 9.8618 15.1077 0.1532
m11a 3.129 19.5669 5.4104 7.3874 1.9771 5.5782 7.2999 6.6101 0.1678 1.8896 1.1998 8.8108 9.5257 0.7149 7.4783 9.3237 9.0853 -1.3325 0.5128 0.2745 54.4104 54.9633 0.5529 52.4288 54.5152 54.7699 -1.9815 0.1048 0.3596 3.7114 4.0639 0.3525 2.1225 3.8776 3.5919 -1.5889 0.1662 -0.1195 98.4874 -3.7505 -2.7869 1.4219 6.6828 0.5843 -2.2462 47.8883 37.2252 9.888 15.7446 0.0048
m11a 2.9746 19.5669 5.0103 7.0779 2.0676 5.5127 6.9876 6.2832 0.5024 1.9774 1.2729 8.4107 9.2595 0.8488 7.4249 9.1 8.7256 -0.9858 0.6893 0.3149 54.0103 54.7409 0.7307 52.4414 54.4575 54.417 -1.5689 0.4473 0.4067 3.3113 3.7072 0.3959 1.8571 3.5567 3.1524 -1.4541 0.2454 -0.1589 101.3222 -4.3181 -3.1016 1.5826 6.725 0.6523 -2.0782 48.0116 39.0277 9.9141 16.605 0.0054
m11a 2.9 19.5669 6.0881 7.3891 1.301 6.0168 7.3357 6.2541 -0.0713 1.2476 0.1661 9.4885 9.4203 -0.0682 7.9816 9.3139 8.6763 -1.5069 -0.1746 -0.8123 55.0881 54.6317 -0.4564 52.9781 54.3705 54.2649 -2.11 -0.7176 -0.8232 4.3891 4.0959 -0.2932 2.6818 3.9934 3.3306 -1.7073 -0.3957 -1.0585 82.9404 -3.3536 -1.7414 1.8128 6.8066 5.2583 -2.0079 47.7003 41.5273 9.9221 17.1209 0.0432
m11a 2.8049 19.5669 5.7371 6.8741 1.1371 3.4307 6.7953 6.0931 -2.3064 1.0583 0.356 9.1375 8.9455 -0.192 5.4232 8.7589 8.4879 -3.7143 -0.3786 -0.6496 54.7371 54.2611 -0.4759 50.4154 53.8163 54.0678 -4.3216 -0.9207 -0.6692 4.0381 3.5973 -0.4408 -0.235 3.4473 3.0625 -4.2731 -0.5908 -0.9756 62.8342 -3.5538 -2.0987 1.6226 6.7595 3.1592 -2.1105 47.2928 38.2592 9.928 17.6471 0.0259
m11a 2.6924 19.5669 6.3507 7.3547 1.004 4.5009 7.1944 6.8421 -1.8498 0.8437 0.4915 9.7511 9.569 -0.1821 6.4449 9.1895 9.3333 -3.3063 -0.5616 -0.4178 55.3507 55.0843 -0.2663 51.447 54.2997 55.0063 -3.9037 -1.051 -0.3443 4.6517 4.1617 -0.49 1.1766 3.8807 3.8388 -3.4751 -0.771 -0.8129 84.5137 -3.1912 -1.8268 1.6671 6.8467 6.2562 -2.1332 47.2131 41.0679 9.9366 18.1235 0.0514
m11a 2.5255 44.8664 6.7129 8.2804 1.5675 7.2941 8.1798 7.2962 0.5812 1.4669 0.5833 10.1134 10.4474 0.334 9.3249 10.2555 9.8971 -0.7884 0.1421 -0.2163 55.7129 55.9748 0.2619 54.4445 55.4423 55.8054 -1.2684 -0.2707 0.0925 5.0139 5.2232 0.2093 4.1636 5.0225 4.6747 -0.8504 0.0086 -0.3392 108.1508 -2.7113 -1.2032 1.9936 6.9481 13.6469 -1.982 46.1128 43.4465 9.946 18.9883 0.1233
m11a 2.25 44.8664 6.211 7.3851 1.1741 5.1951 7.3345 6.4004 -1.0159 1.1235 0.1894 9.6115 9.4662 -0.1453 7.0878 9.3829 8.6968 -2.5237 -0.2286 -0.9146 55.211 54.7145 -0.4965 52.0386 54.5551 54.1988 -3.1724 -0.6559 -1.0122 4.512 4.2798 -0.2323 1.9805 4.2242 3.3407 -2.5315 -0.2878 -1.1714 178.8695 -2.5912 -1.5222 1.4277 7.0232 10.4052 -1.4754 43.9495 38.065 9.9514 20.6817 0.094
m11a 1.9577 44.8664 5.139 7.3642 2.2252 3.0819 7.2194 6.8167 -2.0572 2.0804 1.6776 8.5395 9.5388 0.9993 5.0279 9.2537 9.2204 -3.5116 0.7142 0.6809 54.139 54.9768 0.8378 50.0026 54.4305 54.8315 -4.1364 0.2914 0.6925 3.4401 4.2787 0.8386 -0.7149 4.0983 3.81 -4.1549 0.6583 0.3699 138.1176 -4.0115 -2.916 1.3862 7.0813 0.702 -1.7049 43.8798 39.6253 10.0012 23.7923 0.0063
m11a 1.7753 47.9864 6.092 7.4528 1.3609 4.5408 7.3383 6.8155 -1.5512 1.2464 0.7235 9.4924 9.5686 0.0762 6.4221 9.3272 9.1971 -3.0703 -0.1652 -0.2953 55.092 54.9731 -0.1189 51.3802 54.4483 54.8189 -3.7118 -0.6437 -0.2731 4.393 4.4188 0.0258 1.3369 4.2349 3.956 -3.0561 -0.1581 -0.437 188.3076 -3.4686 -2.2358 1.5636 7.1214 7.1964 -1.4306 44.0873 41.5779 10.0393 25.8758 0.0257
m11a 1.6923 47.9864 4.6779 6.8039 2.126 2.9307 6.7045 6.1144 -1.7472 2.0266 1.4365 8.0784 8.9533 0.8749 4.7766 8.7236 8.5637 -3.3018 0.6453 0.4854 53.6779 54.4346 0.7566 49.8583 53.8632 54.2988 -3.8196 0.1853 0.6209 2.9789 3.7381 0.7592 -1.7487 3.5926 3.1925 -4.7276 0.6137 0.2136 143.0369 -4.9763 -4.2095 1.4371 7.1271 0.4201 -1.4463 45.0658 40.2342 10.0898 27.9061 0.0015
m11a 1.6033 47.9864 6.2275 7.7604 1.5329 6.2707 7.6065 7.1851 0.0432 1.3791 0.9577 9.6279 9.9985 0.3706 8.3135 9.6767 9.6994 -1.3145 0.0488 0.0715 55.2275 55.6211 0.3936 53.3787 54.862 55.535 -1.8487 -0.3655 0.3075 4.5285 4.7962 0.2678 3.2113 4.5681 4.379 -1.3172 0.0396 -0.1494 144.6607 -2.835 -1.5592 1.6169 7.1674 25.9091 -1.3435 45.4077 40.9589 10.1165 29.1715 0.0925
m11a 1.3954 50.2556 6.05 7.7856 1.7356 5.0264 7.6252 7.2726 -1.0236 1.5752 1.2226 9.4505 9.9623 0.5118 7.2105 9.7468 9.5517 -2.2399 0.2964 0.1013 55.05 55.2859 0.2359 52.4008 54.9426 55.0223 -2.6492 -0.1074 -0.0277 4.351 4.6933 0.3423 1.8995 4.5665 4.0941 -2.4515 0.2155 -0.257 123.7272 -3.1993 -2.0213 1.3246 7.2075 36.74 -1.0108 50.2379 42.7916 10.3596 36.2668 0.0419
m11a 1.2662 50.2556 4.6362 7.4205 2.7844 5.6563 7.4049 5.679 1.0202 2.7688 1.0428 8.0366 9.406 1.3694 7.614 9.3832 7.9431 -0.4226 1.3466 -0.0935 53.6362 54.5888 0.9527 52.5808 54.5594 53.3345 -1.0554 0.9233 -0.3016 2.9372 3.4751 0.5379 2.2943 3.4306 1.9718 -0.6429 0.4934 -0.9654 150.5179 -4.7866 -3.634 1.4496 7.2325 2.26 -1.1212 52.7338 50.4837 10.3934 41.0653 0.0026
m11a 1.0861 51.7398 5.9696 7.4429 1.4732 5.5856 7.3582 6.6556 -0.384 1.3886 0.686 9.3701 9.5762 0.2061 7.6777 9.4271 9.0167 -1.6924 0.057 -0.3534 54.9696 54.9171 -0.0525 52.9532 54.6263 54.5957 -2.0164 -0.3433 -0.3739 4.2706 4.146 -0.1247 2.2288 4.0111 3.5523 -2.0419 -0.2596 -0.7183 76.6738 -3.9495 -2.3388 1.7867 7.2348 1.6243 -1.4053 51.7517 44.0375 10.4181 44.8899 0.0333
m11a 1.0588 51.7398 5.8947 7.2293 1.3346 3.3232 7.1075 6.6175 -2.5716 1.2127 0.7228 9.2952 9.3835 0.0883 5.2643 9.1774 8.9573 -4.0309 -0.1178 -0.3379 54.8947 54.7009 -0.1939 50.2286 54.3404 54.4521 -4.6661 -0.5544 -0.4427 4.1958 3.9095 -0.2863 -0.4934 3.704 3.4857 -4.6892 -0.4918 -0.71 102.5189 -4.1942 -2.6695 1.7261 7.2465 0.9945 -1.4543 51.3197 44.4903 10.4183 45.2515 0.0204
m11a 1.0192 51.7398 6.4701 7.8029 1.3328 4.0498 7.6321 7.3146 -2.4203 1.162 0.8445 9.8705 10.0122 0.1417 6.0525 9.7087 9.7131 -3.8181 -0.1618 -0.1574 55.4701 55.4712 0.0011 51.0967 54.8989 55.3358 -4.3734 -0.5712 -0.1343 4.7711 4.5923 -0.1788 0.8835 4.3525 4.2197 -3.8876 -0.4186 -0.5514 205.7804 -3.774 -2.3688 1.7968 7.2842 3.4986 -1.4395 50.9404 45.2541 10.4187 45.9694 0.0718
m11a 0.9564 51.7398 6.7996 8.0443 1.2447 5.4963 7.8762 7.547 -1.3033 1.0766 0.7474 10.2001 10.2285 0.0284 7.4989 9.9415 9.9109 -2.7012 -0.2586 -0.2891 55.7996 55.6607 -0.139 52.511 55.1092 55.517 -3.2886 -0.6904 -0.2826 5.1006 4.8617 -0.239 2.2833 4.6305 4.4746 -2.8173 -0.4702 -0.6261 181.6708 -3.3537 -1.8382 1.9185 7.3702 6.4265 -0.9595 50.0601 52.6635 10.4193 47.205 0.1318
m11a 0.8691 51.7398 6.9122 7.9558 1.0435 5.2867 7.698 7.6046 -1.6256 0.7858 0.6923 10.3127 10.2509 -0.0618 7.3444 9.8102 10.0542 -2.9683 -0.5025 -0.2585 55.9122 55.8586 -0.0537 52.425 55.0173 55.7908 -3.4872 -0.8949 -0.1214 5.2133 4.9408 -0.2724 2.3415 4.5945 4.6789 -2.8718 -0.6188 -0.5344 130.4068 -3.2696 -1.8586 1.7021 7.4414 5.9143 -1.0298 49.158 48.6756 10.42 49.0564 0.1213
m11a 0.7205 157.4253 6.5496 6.8358 0.2862 -inf 6.439 6.6131 -inf -0.1106 0.0634 9.9501 8.9612 -0.9889 -inf 8.4323 8.805 -inf -1.5178 -1.1451 55.5496 54.2494 -1.3003 -inf 53.5548 54.1513 -inf -1.9948 -1.3983 4.8507 3.7301 -1.1205 -inf 3.3946 3.4609 -inf -1.456 -1.3897 183.9792 -3.7729 -2.4089 1.6616 7.4885 5.9813 -0.7206 49.5605 49.9361 10.4718 55.273 0.0533
m11a 0.6973 157.4253 6.4107 6.9431 0.5324 -inf 6.5747 6.7002 -inf 0.164 0.2895 9.8112 9.126 -0.6852 -inf 8.6295 8.9559 -inf -1.1817 -0.8553 55.4107 54.496 -0.9147 -inf 53.8 54.3983 -inf -1.6108 -1.0124 4.7118 3.9481 -0.7637 -inf 3.6075 3.6833 -inf -1.1043 -1.0284 157.6778 -4.3821 -2.8337 1.7306 7.5188 3.2605 -0.8259 49.3837 51.2625 10.4745 56.112 0.0291
m11a 0.6269 157.6481 6.2563 7.0387 0.7824 3.1373 6.7463 6.7287 -3.119 0.49 0.4724 9.6567 9.1827 -0.474 5.168 8.7818 8.9603 -4.4887 -0.875 -0.6964 55.2563 54.4832 -0.773 50.2104 53.9259 54.3422 -5.0459 -1.3303 -0.9141 4.5573 4.0783 -0.479 -0.1835 3.8021 3.7509 -4.7408 -0.7552 -0.8064 105.2009 -3.867 -2.5211 1.6978 7.5629 3.7617 -0.8737 48.9184 51.7108 10.4812 58.3899 0.0352
m11a 0.5899 157.6481 6.2823 7.1603 0.878 3.936 6.8484 6.8693 -2.3463 0.5661 0.587 9.6828 9.3677 -0.3151 5.9361 8.9086 9.1807 -3.7466 -0.7742 -0.5021 55.2823 54.7748 -0.5075 51.0469 54.0736 54.6784 -4.2355 -1.2087 -0.604 4.5833 4.2694 -0.3139 1.1491 3.9733 3.9628 -3.4343 -0.6101 -0.6206 78.7393 -3.9465 -2.5224 1.76 7.5971 4.4988 -0.7029 48.7401 52.9429 10.4861 59.6141 0.0421
m11a 0.5779 157.6481 6.7281 7.7724 1.0443 4.2584 7.6003 7.2867 -2.4697 0.8722 0.5586 10.1285 9.9061 -0.2225 6.3225 9.6382 9.5673 -3.8061 -0.4904 -0.5612 55.7281 55.2189 -0.5092 51.4756 54.7687 55.0286 -4.2525 -0.9594 -0.6995 5.0291 4.9109 -0.1182 1.5056 4.7484 4.4047 -3.5235 -0.2807 -0.6244 210.2254 -3.9161 -2.4248 1.8148 7.613 5.4341 -0.7073 48.6619 53.1844 10.4871 59.9547 0.0508
m11a 0.5096 78.1939 6.5458 7.295 0.7492 3.5308 7.0206 6.9654 -3.015 0.4748 0.4196 9.9462 9.3925 -0.5537 5.6753 9.0199 9.1501 -4.2709 -0.9264 -0.7962 55.5458 54.6211 -0.9247 50.8467 54.1212 54.4559 -4.6991 -1.4245 -1.0899 4.8468 4.4212 -0.4257 2.2914 4.2025 4.0102 -2.5554 -0.6444 -0.8366 130.9173 -3.6472 -2.2078 1.7954 7.6719 3.2082 -0.8241 47.9763 52.1285 10.4939 62.5069 0.0751
m11a 0.4639 78.1939 6.8605 7.7685 0.9081 4.2238 7.549 7.3668 -2.6367 0.6885 0.5063 10.2609 9.9586 -0.3023 6.4246 9.6219 9.6897 -3.8363 -0.639 -0.5713 55.8605 55.3634 -0.4971 51.6259 54.7971 55.2257 -4.2346 -1.0634 -0.6347 5.1615 5.004 -0.1575 1.173 4.7799 4.6092 -3.9885 -0.3816 -0.5523 182.8114 -3.8434 -2.288 1.8286 7.7056 4.103 -0.8729 47.2795 52.825 10.4944 63.8516 0.096
m11a 0.4305 78.1939 6.7879 7.7828 0.9949 -inf 7.5245 7.4344 -inf 0.7365 0.6465 10.1884 9.9465 -0.2419 -inf 9.5616 9.715 -inf -0.6267 -0.4734 55.7879 55.3316 -0.4564 -inf 54.6987 55.2164 -inf -1.0893 -0.5715 5.089 4.992 -0.0969 -inf 4.7548 4.6162 -inf -0.3341 -0.4728 182.0681 -3.4015 -2.1502 1.7935 7.74 5.4748 -0.8768 47.0326 53.2471 10.4958 65.2621 0.1282
m11a 0.3742 128.2785 6.7288 6.747 0.0182 2.8178 6.5009 6.3828 -3.911 -0.2278 -0.346 10.1292 8.8213 -1.3079 4.8239 8.4725 8.5594 -5.3053 -1.6567 -1.5698 55.7288 54.0162 -1.7126 49.8561 53.5449 53.837 -5.8727 -2.1839 -1.8918 5.0298 3.9537 -1.0762 1.665 3.7625 3.4989 -3.3649 -1.2674 -1.5309 129.3024 -3.8205 -2.3355 1.735 7.7527 3.3225 -0.7914 46.9436 51.4118 10.5132 68.1668 0.1134
m11a 0.3333 128.2785 6.8389 7.2941 0.4552 3.7448 7.08 6.8837 -3.0941 0.2411 0.0448 10.2394 9.4181 -0.8212 5.8139 9.1069 9.1202 -4.4255 -1.1324 -1.1191 55.8389 54.6286 -1.2103 50.9075 54.2341 54.4042 -4.9314 -1.6048 -1.4347 5.1399 4.5077 -0.6322 1.0526 4.3537 3.9821 -4.0873 -0.7862 -1.1578 205.5074 -3.6388 -1.8852 1.9681 7.8372 6.3659 -0.6816 47.0039 55.4571 10.5299 70.4903 0.2173
m11a 0.2895 128.2785 6.7869 7.4232 0.6363 3.009 7.1896 7.0423 -3.778 0.4027 0.2554 10.1874 9.5641 -0.6233 5.1426 9.2521 9.2728 -5.0448 -0.9353 -0.9145 55.7869 54.8721 -0.9148 50.2909 54.4104 54.6881 -5.496 -1.3765 -1.0988 5.0879 4.696 -0.3919 -0.245 4.5197 4.2194 -5.3329 -0.5682 -0.8686 127.3829 -3.6563 -2.3593 1.7822 7.881 1.8374 -0.7539 46.7872 54.5079 10.541 72.6755 0.0627
m11a 0.246 75.2993 6.7909 7.6014 0.8105 3.0605 7.3967 7.1763 -3.7304 0.6058 0.3854 10.1913 9.7565 -0.4348 5.1366 9.4535 9.4568 -5.0548 -0.7378 -0.7346 55.7909 55.09 -0.7009 50.2163 54.5987 54.9208 -5.5746 -1.1922 -0.8701 5.0919 4.9705 -0.1214 -0.7492 4.7818 4.5176 -5.8411 -0.3102 -0.5743 201.8371 -3.92 -2.426 1.8024 7.941 1.4203 -0.9171 46.4278 54.507 10.5449 74.6119 0.0838
m11a 0.2266 75.2993 6.8993 7.5687 0.6695 -inf 7.3939 7.089 -inf 0.4946 0.1898 10.2997 9.688 -0.6117 -inf 9.4327 9.3353 -inf -0.867 -0.9645 55.8993 54.992 -0.9072 -inf 54.5627 54.7899 -inf -1.3365 -1.1094 5.2003 4.9369 -0.2634 -inf 4.7875 4.4011 -inf -0.4128 -0.7992 150.6181 -3.7935 -2.2047 1.8242 7.9656 2.422 -0.8068 46.252 54.5919 10.5486 75.9168 0.1429
m11a 0.1985 75.2993 7.3747 8.5367 1.162 5.2251 8.3493 8.0807 -2.1497 0.9746 0.706 10.7752 10.8072 0.0321 7.3251 10.4915 10.52 -3.45 -0.2837 -0.2551 56.3747 56.3457 -0.029 52.4791 55.7154 56.2297 -3.8956 -0.6593 -0.145 5.6757 5.9512 0.2755 3.1659 5.7633 5.4949 -2.5098 0.0875 -0.1809 199.1377 -3.1691 -1.7372 1.6988 8.0139 14.5567 -0.851 46.035 54.7875 10.5512 77.1527 0.8589
m11a 0.1871 75.2993 5.4821 8.0829 2.6008 4.3369 8.0018 7.3137 -1.1453 2.5197 1.8316 8.8826 10.2438 1.3612 6.4771 10.0961 9.7029 -2.4055 1.2135 0.8204 54.4821 55.603 1.1209 51.6908 55.268 55.3334 -2.7913 0.7859 0.8512 3.7832 5.501 1.7179 2.6452 5.4147 4.7539 -1.138 1.6315 0.9707 74.4996 -4.5828 -3.4932 1.1246 8.0286 0.1831 -1.1908 45.8645 52.8218 10.5513 77.5305 0.0108
m11a 0.1439 24.4263 6.0829 6.222 0.1392 -inf 6.1087 5.5829 -inf 0.0258 -0.4999 9.4833 8.2602 -1.2231 -inf 8.1227 7.6901 -inf -1.3606 -1.7932 55.0829 53.4209 -1.6619 -inf 53.2433 52.9469 -inf -1.8396 -2.136 4.3839 3.6871 -0.6968 -inf 3.6027 2.934 -inf -0.7812 -1.4499 171.4775 -4.35 -3.2713 1.2985 8.0257 1.6035 -0.6125 45.5036 51.6476 10.5631 80.1255 0.0189
m11a 0.1315 24.4263 6.0513 6.4877 0.4364 -inf 6.082 6.2709 -inf 0.0307 0.2196 9.4518 8.7213 -0.7304 -inf 8.0973 8.603 -inf -1.3545 -0.8488 55.0513 54.2218 -0.8296 -inf 53.2434 54.1735 -inf -1.8079 -0.8778 4.3523 3.9447 -0.4076 -inf 3.5671 3.7087 -inf -0.7852 -0.6436 97.5723 -4.1172 -2.9279 1.4442 8.0307 2.7675 -0.488 45.6997 52.8093 10.578 81.6816 0.0327
m11a 0.1275 24.4263 6.3939 6.8909 0.4969 -inf 6.5232 6.6476 -inf 0.1292 0.2536 9.7944 9.1043 -0.6901 -inf 8.5504 8.9611 -inf -1.244 -0.8333 55.3939 54.5594 -0.8345 -inf 53.7137 54.4926 -inf -1.6802 -0.9014 4.695 4.3576 -0.3374 -inf 4.0051 4.1025 -inf -0.6898 -0.5925 194.7114 -4.074 -2.8488 1.471 8.0319 3.4647 -0.4789 45.6794 52.6933 10.5803 82.0316 0.0409
m11a 0.1234 24.4263 5.7379 6.5355 0.7976 -inf 6.2986 6.159 -inf 0.5607 0.4211 9.1384 8.6095 -0.5288 -inf 8.2915 8.3213 -inf -0.8469 -0.8171 54.7379 53.7931 -0.9448 -inf 53.3947 53.5715 -inf -1.3432 -1.1664 4.0389 3.9421 -0.0968 -inf 3.7514 3.4929 -inf -0.2876 -0.546 96.9856 -4.3832 -3.2153 1.4549 8.0331 1.4423 -0.4762 45.6485 52.5217 10.5824 82.3901 0.017
m11a 0.1154 24.4263 5.5771 6.2693 0.6922 -inf 6.0441 5.8759 -inf 0.4669 0.2988 8.9776 8.3415 -0.636 -inf 8.0358 8.0315 -inf -0.9418 -0.9461 54.5771 53.4326 -1.1445 -inf 53.1482 53.1141 -inf -1.4289 -1.463 3.8782 3.5905 -0.2876 -inf 3.4458 3.0427 -inf -0.4323 -0.8354 121.1251 -4.8738 -3.8518 1.4014 8.0348 0.506 -0.4841 45.5598 52.2807 10.5843 82.8799 0.006
m11a 0.0145 101.056 6.8194 7.8279 1.0086 2.9865 7.6649 7.3235 -3.8328 0.8455 0.5041 10.2198 9.941 -0.2788 4.951 9.6825 9.5919 -5.2688 -0.5373 -0.6279 55.8194 55.2427 -0.5766 49.9355 54.7775 55.0606 -5.8838 -1.0419 -0.7588 5.1204 5.3005 0.1801 1.5192 5.1666 4.7238 -3.6012 0.0462 -0.3966 185.306 -3.5889 -2.3674 1.5599 8.0809 8.4261 -0.6051 44.4424 52.9811 10.593 88.1046 0.1173
m11b 3.9613 19.5669 5.6221 7.4244 1.8023 5.5479 7.3288 6.6898 -0.0742 1.7067 1.0676 9.0226 9.7133 0.6907 7.6593 9.5253 9.2479 -1.3633 0.5027 0.2253 54.6221 55.2739 0.6518 52.9102 54.8941 55.0364 -1.712 0.2719 0.4142 3.9232 4.1978 0.2746 2.1502 4.0221 3.7081 -1.773 0.0989 -0.2151 127.1226 -3.5419 -2.3192 1.4224 6.809 1.0326 -2.307 46.3933 37.2342 9.7498 11.5113 0.0154
m11b 3.7059 19.5669 6.387 7.9337 1.5468 6.4338 7.8504 7.0891 0.0468 1.4634 0.7021 9.7874 10.1676 0.3802 8.3677 9.9512 9.7432 -1.4197 0.1638 -0.0443 55.387 55.8052 0.4183 53.393 55.2349 55.6669 -1.9939 -0.1521 0.2799 4.688 4.7833 0.0953 3.0841 4.6109 4.2714 -1.6039 -0.0771 -0.4166 129.7308 -3.0249 -1.7433 1.7409 6.9153 5.0556 -2.4331 49.4314 39.4346 9.836 13.3245 0.0756
m11b 3.2105 19.5669 6.5876 7.7619 1.1743 6.4571 7.6549 6.9893 -0.1305 1.0674 0.4017 9.988 9.9174 -0.0707 8.4427 9.6864 9.4956 -1.5453 -0.3016 -0.4924 55.5876 55.4131 -0.1745 53.509 54.8886 55.2511 -2.0786 -0.699 -0.3365 4.8886 4.5665 -0.3221 3.1247 4.3733 4.0756 -1.7639 -0.5153 -0.813 155.8004 -3.0065 -1.5623 1.6171 7.0442 6.4001 -2.2497 51.5883 43.2104 9.9635 16.3898 0.0956
m11b 2.9245 19.5669 6.5989 8.0941 1.4952 7.0476 7.9617 7.3319 0.4487 1.3629 0.733 9.9993 10.3501 0.3508 9.0831 10.0554 9.992 -0.9162 0.056 -0.0073 55.5989 56.1149 0.516 54.2501 55.3358 56.0287 -1.3488 -0.263 0.4298 4.8999 5.0906 0.1907 3.874 4.7955 4.7265 -1.0259 -0.1044 -0.1734 124.128 -3.0613 -1.573 1.7819 7.1805 6.0545 -2.0856 51.6098 46.434 10.0094 18.2477 0.0905
m11b 2.8758 19.5669 6.0721 7.8175 1.7453 6.9468 7.685 6.9254 0.8747 1.6129 0.8533 9.4726 10.0152 0.5426 8.9447 9.7538 9.5796 -0.5279 0.2812 0.107 55.0721 55.747 0.6749 54.0483 55.0011 55.6504 -1.0238 -0.071 0.5782 4.3732 4.8184 0.4452 3.8258 4.5515 4.3714 -0.5473 0.1783 -0.0017 104.0697 -3.1017 -1.6951 1.6448 7.2062 6.0545 -2.1185 51.585 46.5732 10.0123 18.3569 0.0905
m11b 2.5056 22.4332 5.6067 7.5451 1.9384 6.3063 7.4578 6.6398 0.6996 1.8511 1.0331 9.0071 9.6462 0.6391 8.2861 9.4874 9.0652 -0.7211 0.4803 0.0581 54.6067 54.9918 0.3852 53.3114 54.6202 54.7354 -1.2953 0.0135 0.1288 3.9077 4.5121 0.6044 3.2094 4.3609 3.8999 -0.6983 0.4532 -0.0078 130.355 -3.5908 -2.1247 1.7078 7.2841 1.0642 -1.9074 51.3231 45.2074 10.0922 21.6364 0.023
m11b 2.3016 22.4332 6.6001 7.7986 1.1985 5.263 7.5792 7.3936 -1.3371 0.9792 0.7935 10.0005 10.0819 0.0813 7.2534 9.6534 9.8778 -2.7471 -0.3472 -0.1227 55.6001 55.6868 0.0867 52.3183 54.8977 55.6095 -3.2818 -0.7023 0.0094 4.9011 4.8534 -0.0477 2.3208 4.5592 4.5428 -2.5803 -0.3419 -0.3583 177.7156 -3.419 -2.1497 1.6108 7.3506 2.6348 -1.7088 50.7652 48.6268 10.1135 23.2862 0.057
m11b 2.0891 22.4332 6.7149 7.6056 0.8906 5.738 7.4962 6.9259 -0.9769 0.7813 0.2109 10.1154 9.7328 -0.3826 7.7191 9.5061 9.3309 -2.3963 -0.6093 -0.7845 55.7149 55.0992 -0.6157 52.8135 54.6311 54.9151 -2.9014 -1.0838 -0.7998 5.016 4.6842 -0.3318 2.7178 4.5267 4.1515 -2.2982 -0.4893 -0.8644 159.9302 -3.3493 -1.8907 1.6373 7.4036 5.8987 -1.4865 49.9569 48.5344 10.1334 25.119 0.1275
m11b 1.9858 22.4332 7.0189 8.2974 1.2785 7.0778 8.2055 7.4126 0.0589 1.1866 0.3937 10.4193 10.4785 0.0592 9.1189 10.3072 9.9289 -1.3004 -0.1121 -0.4904 56.0189 55.9375 -0.0814 54.2296 55.5258 55.7104 -1.7893 -0.4931 -0.3084 5.3199 5.4119 0.092 4.1457 5.2715 4.7584 -1.1742 -0.0484 -0.5615 137.9125 -2.4079 -0.9846 1.8563 7.5039 13.4831 -1.654 49.5115 48.5818 10.1427 26.2087 0.2915
m11b 1.7039 47.9864 6.0785 7.9023 1.8238 6.1522 7.8056 7.1619 0.0737 1.7271 1.0834 9.479 10.0043 0.5254 8.0983 9.8142 9.5378 -1.3807 0.3352 0.0588 55.0785 55.3433 0.2648 53.0797 54.9468 55.1166 -1.9989 -0.1317 0.0381 4.3795 4.9809 0.6014 3.2217 4.8547 4.3514 -1.1579 0.4752 -0.0281 190.05 -3.6081 -2.2596 1.7361 7.5207 4.8849 -1.1143 47.7427 50.2565 10.1708 29.366 0.0198
m11b 1.4324 47.9864 6.1304 7.1759 1.0454 3.2761 6.9752 6.7439 -2.8543 0.8448 0.6135 9.5309 9.4376 -0.0932 5.207 9.0801 9.1858 -4.3238 -0.4508 -0.3451 55.1304 54.9606 -0.1698 50.1708 54.3229 54.847 -4.9597 -0.8075 -0.2835 4.4314 4.3731 -0.0583 0.8041 4.1327 4.0013 -3.6274 -0.2987 -0.4302 98.2298 -3.6424 -2.2654 1.5958 7.5465 6.9803 -1.2324 46.2055 48.0589 10.1922 32.9138 0.0282
m11b 1.3595 75.3834 5.8121 7.3149 1.5028 3.7208 7.2169 6.6195 -2.0912 1.4049 0.8075 9.2125 9.3807 0.1682 5.6436 9.2253 8.8576 -3.5689 0.0128 -0.3549 54.8121 54.632 -0.1801 50.7395 54.3362 54.3255 -4.0726 -0.4759 -0.4865 4.1131 4.4641 0.351 0.8615 4.3501 3.8268 -3.2516 0.237 -0.2862 123.9683 -3.9572 -2.8188 1.4737 7.5573 2.8606 -1.1861 45.9854 47.9633 10.2041 34.2013 0.0133
m11b 1.2744 75.3834 6.0546 7.8988 1.8442 5.1648 7.8385 7.0053 -0.8898 1.7839 0.9507 9.4551 10.002 0.5469 7.2211 9.9112 9.2731 -2.234 0.4561 -0.182 55.0546 55.245 0.1903 52.3186 55.0792 54.7448 -2.7361 0.0246 -0.3098 4.3557 5.0804 0.7247 2.2801 5.0132 4.2318 -2.0756 0.6575 -0.1239 175.4114 -3.4965 -2.2627 1.463 7.5755 9.476 -0.96 46.1221 48.4533 10.2306 36.0292 0.0442
m11b 1.0724 51.7398 6.5377 7.9369 1.3992 5.6606 7.7922 7.381 -0.8771 1.2545 0.8433 9.9381 10.0949 0.1568 7.8011 9.8678 9.6987 -2.1371 -0.0703 -0.2394 55.5377 55.4407 -0.0969 52.9469 55.023 55.2293 -2.5908 -0.5147 -0.3083 4.8387 5.1151 0.2764 2.9746 4.9952 4.4842 -1.8641 0.1565 -0.3545 179.1927 -3.1492 -1.7921 1.6294 7.6386 19.7148 -0.6247 52.8237 51.0049 10.5075 46.5612 0.0899
m11b 0.8203 78.7126 6.2969 7.1351 0.8381 -inf 7.056 6.3561 -inf 0.759 0.0591 9.6974 9.1437 -0.5537 -inf 9.0052 8.5706 -inf -0.6922 -1.1268 55.2969 54.2513 -1.0456 -inf 54.0549 53.8119 -inf -1.242 -1.485 4.598 4.1174 -0.4805 -inf 4.0461 3.2974 -inf -0.5518 -1.3005 130.8956 -3.8826 -2.6065 1.5793 7.6455 9.0495 -1.002 53.0009 50.2986 10.5346 55.4548 0.0603
m11b 0.7591 78.7126 6.3123 7.3773 1.065 4.8964 7.1719 6.9495 -1.4159 0.8597 0.6373 9.7127 9.5093 -0.2034 6.9068 9.2298 9.1814 -2.8059 -0.4829 -0.5313 55.3123 54.8133 -0.4989 52.0427 54.4313 54.5792 -3.2695 -0.881 -0.733 4.6133 4.5079 -0.1053 2.0007 4.3161 4.0569 -2.6126 -0.2972 -0.5564 209.9791 -3.7817 -2.458 1.5318 7.7391 10.8525 -0.7215 52.0856 58.9854 10.5355 56.7381 0.0723
m11b 0.6973 78.7126 6.0685 7.4517 1.3831 -inf 7.1974 7.0981 -inf 1.1289 1.0296 9.469 9.599 0.13 -inf 9.26 9.3317 -inf -0.209 -0.1373 55.0685 54.9174 -0.1512 -inf 54.4241 54.7491 -inf -0.6444 -0.3194 4.3696 4.651 0.2815 -inf 4.4395 4.2372 -inf 0.0699 -0.1324 184.0728 -4.0958 -2.8742 1.5901 7.7627 2.7818 -0.9791 50.9959 55.935 10.5361 58.0984 0.0185
m11b 0.5939 78.824 6.4253 7.8422 1.4169 3.7408 7.5665 7.5141 -2.6845 1.1412 1.0888 9.8258 10.0722 0.2464 6.1016 9.6945 9.8358 -3.7241 -0.1313 0.01 55.4253 55.5035 0.0782 51.5433 54.9273 55.3696 -3.882 -0.498 -0.0558 4.7264 5.0899 0.3635 1.0545 4.8359 4.736 -3.6719 0.1096 0.0096 184.0531 -3.739 -2.5207 1.7234 7.7935 3.6391 -0.929 49.5847 57.8229 10.5369 60.8723 0.0323
m11b 0.5583 78.824 6.0138 6.884 0.8702 -inf 6.522 6.6365 -inf 0.5081 0.6227 9.4143 9.1556 -0.2586 -inf 8.6505 8.9923 -inf -0.7637 -0.422 55.0138 54.6882 -0.3256 -inf 53.9579 54.5988 -inf -1.056 -0.415 4.3149 4.1347 -0.1801 -inf 3.7646 3.8932 -inf -0.5502 -0.4216 183.8862 -4.5686 -3.478 1.4637 7.8059 4.1055 -1.0706 49.2022 56.5736 10.537 61.8756 0.0364
m11b 0.4846 156.3878 6.3115 6.5679 0.2564 -inf 5.9936 6.4332 -inf -0.3179 0.1217 9.7119 8.7991 -0.9128 -inf 8.0504 8.7118 -inf -1.6615 -1.0001 55.3115 54.2325 -1.079 -inf 53.2477 54.185 -inf -2.0638 -1.1265 4.6125 3.7823 -0.8302 -inf 3.2779 3.6192 -inf -1.3346 -0.9933 104.6542 -4.073 -2.6113 1.6964 7.8321 3.8173 -0.793 48.4095 58.5104 10.5375 64.6044 0.0351
m11b 0.4777 156.3878 6.4715 6.9346 0.4631 -inf 6.6466 6.62 -inf 0.1751 0.1485 9.872 9.0891 -0.7829 -inf 8.712 8.8496 -inf -1.16 -1.0224 55.4715 54.3879 -1.0837 -inf 53.8812 54.2258 -inf -1.5904 -1.2457 4.7726 4.1354 -0.6372 -inf 3.8913 3.7689 -inf -0.8813 -1.0037 156.982 -4.0918 -2.8805 1.5888 7.8248 3.8173 -0.7673 48.3358 57.6416 10.5375 64.7752 0.0351
m11b 0.4639 156.3878 6.1413 6.6036 0.4623 -inf 6.3927 6.1886 -inf 0.2514 0.0473 9.5417 8.6847 -0.8571 -inf 8.4099 8.3507 -inf -1.1318 -1.191 55.1413 53.8835 -1.2578 -inf 53.53 53.6293 -inf -1.6113 -1.512 4.4423 3.8835 -0.5588 -inf 3.6956 3.4291 -inf -0.7468 -1.0132 156.5558 -4.269 -2.9705 1.6282 7.8453 3.7838 -0.7496 48.2349 59.1303 10.5376 65.4 0.0348
m11b 0.4305 156.3878 6.119 5.995 -0.124 -inf 5.5016 5.8266 -inf -0.6174 -0.2923 9.5194 8.1153 -1.4041 -inf 7.5205 7.9839 -inf -1.9989 -1.5355 55.119 53.357 -1.762 -inf 52.6954 53.2502 -inf -2.4236 -1.8688 4.42 3.22 -1.2 -inf 2.7736 3.0276 -inf -1.6464 -1.3924 130.1402 -4.3355 -3.477 1.427 7.8328 4.603 -0.8279 48.0497 57.411 10.5377 66.836 0.0423
m11b 0.4208 156.3878 6.0689 6.5811 0.5122 -inf 6.1684 6.3688 -inf 0.0995 0.2999 9.4693 8.6845 -0.7849 -inf 8.191 8.5126 -inf -1.2783 -0.9568 55.0689 53.9285 -1.1404 -inf 53.3687 53.7884 -inf -1.7002 -1.2805 4.3699 3.8096 -0.5603 -inf 3.4872 3.5289 -inf -0.8827 -0.8411 129.9125 -4.6414 -3.5406 1.6046 7.8576 2.9328 -0.7662 48.0158 58.9756 10.5378 67.5433 0.027
m11b 0.4018 156.3878 5.8952 6.5822 0.687 -inf 6.1756 6.3659 -inf 0.2804 0.4707 9.2957 8.6855 -0.6102 -inf 8.1973 8.511 -inf -1.0984 -0.7847 54.8952 53.9285 -0.9667 -inf 53.3736 53.7866 -inf -1.5216 -1.1086 4.1962 3.8098 -0.3865 -inf 3.4916 3.5251 -inf -0.7046 -0.6711 129.6193 -4.6324 -3.1275 1.7364 7.8735 2.3414 -0.7306 47.8748 60.0869 10.5379 68.3638 0.0215
m11b 0.3682 102.6228 6.6775 7.7059 1.0284 -inf 7.4055 7.4042 -inf 0.728 0.7267 10.0779 9.8932 -0.1847 -inf 9.491 9.6732 -inf -0.587 -0.4048 55.6775 55.283 -0.3945 -inf 54.6983 55.1522 -inf -0.9792 -0.5253 4.9785 4.9886 0.01 -inf 4.7395 4.6284 -inf -0.239 -0.3501 206.6431 -3.9514 -2.5958 1.7158 7.8915 2.9523 -0.6751 47.6625 60.0386 10.5403 69.7418 0.0357
m11b 0.3111 102.6228 6.5997 7.1345 0.5347 -inf 6.7885 6.8741 -inf 0.1887 0.2744 10.0002 9.2844 -0.7158 -inf 8.8462 9.0848 -inf -1.154 -0.9154 55.5997 54.5647 -1.035 -inf 54.0191 54.4192 -inf -1.5807 -1.1805 4.9008 4.4261 -0.4747 -inf 4.1489 4.0997 -inf -0.7519 -0.8011 204.6869 -4.144 -2.699 1.7254 7.9185 4.5045 -0.6134 47.3723 60.6754 10.5501 72.4202 0.0545
m11b 0.2661 75.2993 6.4814 7.3697 0.8883 -inf 7.1942 6.8913 -inf 0.7128 0.4099 9.8818 9.4881 -0.3937 -inf 9.2621 9.0939 -inf -0.6198 -0.7879 55.4814 54.7299 -0.7515 -inf 54.4325 54.4251 -inf -1.0488 -1.0563 4.7824 4.7275 -0.0549 -inf 4.5797 4.1877 -inf -0.2027 -0.5947 177.4325 -4.1747 -2.7391 1.7048 7.9381 5.3554 -0.5948 47.1352 59.9843 10.5603 74.8019 0.052
m11b 0.2314 75.2993 6.4398 6.6844 0.2446 -inf 6.4043 6.3613 -inf -0.0355 -0.0785 9.8403 8.8157 -1.0245 -inf 8.4669 8.5546 -inf -1.3733 -1.2856 55.4398 54.063 -1.3768 -inf 53.6123 53.873 -inf -1.8275 -1.5668 4.7408 4.1316 -0.6093 -inf 3.9114 3.7311 -inf -0.8295 -1.0097 175.7864 -3.867 -2.6197 1.653 7.9492 8.0341 -0.6128 46.8623 59.7518 10.5693 76.7676 0.078
m11b 0.2008 75.2993 6.4067 6.5422 0.1355 -inf 5.8387 6.4462 -inf -0.568 0.0396 9.8071 8.7007 -1.1064 -inf 7.8234 8.634 -inf -1.9837 -1.1731 55.4067 53.921 -1.4857 -inf 52.9534 53.8714 -inf -2.4533 -1.5353 4.7077 3.8132 -0.8945 -inf 3.2256 3.6833 -inf -1.4821 -1.0244 199.4263 -4.5272 -3.1681 1.6888 7.9611 2.9027 -0.467 46.6226 60.7169 10.5759 78.506 0.0282
m11b 0.1738 97.705 6.3926 6.176 -0.2166 -inf 5.9677 5.7566 -inf -0.425 -0.6361 9.7931 8.2699 -1.5232 -inf 8.0033 7.9179 -inf -1.7898 -1.8751 55.3926 53.3548 -2.0378 -inf 53.1283 52.9634 -inf -2.2643 -2.4292 4.6937 3.5113 -1.1823 -inf 3.411 2.8257 -inf -1.2827 -1.868 123.4664 -4.3563 -2.9828 1.5496 7.9682 2.9479 -0.4394 46.4359 60.7819 10.5812 80.0566 0.0361
m11b 0.1544 97.705 6.1974 5.8886 -0.3087 -inf 5.5122 5.6516 -inf -0.6852 -0.5458 9.5978 8.0204 -1.5774 -inf 7.5706 7.822 -inf -2.0272 -1.7758 55.1974 53.1643 -2.033 -inf 52.7099 52.9763 -inf -2.4875 -2.2211 4.4984 3.2064 -1.292 -inf 3.0085 2.7698 -inf -1.4899 -1.7286 98.3533 -4.5095 -2.9559 1.6883 7.9775 3.1235 -0.3886 46.2882 61.8297 10.5838 80.9994 0.0382
m11b 0.1502 97.705 6.3865 6.4433 0.0568 -inf 6.0209 6.2367 -inf -0.3657 -0.1498 9.787 8.5968 -1.1902 -inf 8.0573 8.4393 -inf -1.7296 -1.3477 55.3865 53.7207 -1.6658 -inf 53.2045 53.5627 -inf -2.182 -1.8238 4.6875 3.7168 -0.9708 -inf 3.4747 3.3474 -inf -1.2128 -1.3401 196.2835 -4.5578 -3.1757 1.6692 7.9781 3.1235 -0.3611 46.2624 62.1012 10.5848 81.2807 0.0382
m11b 0.1356 97.705 6.0504 6.4184 0.368 -inf 5.7129 6.3229 -inf -0.3375 0.2725 9.4509 8.6332 -0.8176 -inf 7.7428 8.5668 -inf -1.7081 -0.8841 55.0504 53.7964 -1.254 -inf 52.8836 53.7397 -inf -2.1668 -1.3107 4.3514 3.5165 -0.835 -inf 3.0735 3.3221 -inf -1.2779 -1.0293 122.0614 -4.6302 -3.149 1.7434 7.9852 2.1764 -0.2889 46.1802 63.2576 10.5869 82.0061 0.0266
m11b 0.1295 97.705 6.1431 5.9718 -0.1713 -inf 5.5287 5.7769 -inf -0.6144 -0.3661 9.5435 8.1607 -1.3828 -inf 7.5655 8.0146 -inf -1.978 -1.529 55.1431 53.1703 -1.9728 -inf 52.7174 52.981 -inf -2.4257 -2.1621 4.4441 3.0336 -1.4105 -inf 2.8161 2.6286 -inf -1.628 -1.8155 121.6112 -4.6154 -3.0974 1.7663 7.9908 2.183 -0.2904 46.1243 63.0121 10.5891 82.5557 0.0267
m11b 0.1154 97.705 6.1079 6.6094 0.5015 -inf 5.6942 6.5529 -inf -0.4137 0.445 9.5083 8.8815 -0.6268 -inf 7.763 8.8431 -inf -1.7454 -0.6652 55.1079 54.2603 -0.8476 -inf 52.9359 54.2392 -inf -2.172 -0.8687 4.4089 3.8244 -0.5845 -inf 3.1138 3.7303 -inf -1.295 -0.6786 145.3442 -4.5368 -3.0429 1.6991 7.9927 2.3048 -0.3373 46.0427 62.1994 10.5921 83.3853 0.0282
m11b 0.1037 97.705 6.0671 6.0952 0.0281 -inf 5.4006 5.9968 -inf -0.6665 -0.0703 9.4675 8.3385 -1.129 -inf 7.4063 8.2741 -inf -2.0612 -1.1934 55.0671 53.456 -1.6111 -inf 52.5298 53.401 -inf -2.5373 -1.6661 4.3681 3.3087 -1.0594 -inf 2.7507 3.1679 -inf -1.6174 -1.2002 96.4028 -4.6204 -3.1245 1.7134 7.9966 1.9688 -0.3225 45.9718 62.4065 10.5947 84.0856 0.0241
m11b 0.0865 80.8448 6.4198 6.0505 -0.3692 -inf 5.3419 5.9552 -inf -1.0779 -0.4646 9.8202 8.2938 -1.5264 -inf 7.3527 8.2203 -inf -2.4675 -1.6 55.4198 53.2402 -2.1795 -inf 52.5281 53.1459 -inf -2.8916 -2.2739 4.7208 3.0954 -1.6254 -inf 2.6381 2.9088 -inf -2.0827 -1.812 191.611 -4.6029 -3.115 1.7801 8.0086 3.4186 -0.2423 45.8655 63.4103 10.5977 85.0713 0.062
m11b 0.0467 80.8448 6.7128 7.0055 0.2927 -inf 6.6264 6.7704 -inf -0.0864 0.0576 10.1133 9.1266 -0.9866 -inf 8.6678 8.9351 -inf -1.4455 -1.1782 55.7128 54.329 -1.3839 -inf 53.8453 54.156 -inf -1.8676 -1.5568 5.0139 4.2324 -0.7815 -inf 4.0332 3.7981 -inf -0.9807 -1.2158 188.1109 -4.3139 -2.8703 1.7566 8.0287 2.9268 -0.1879 45.6105 63.3612 10.6052 87.5133 0.0531
m11b 0.0211 80.8448 6.1537 6.6914 0.5377 -inf 5.9606 6.6019 -inf -0.1931 0.4482 9.5542 8.863 -0.6911 -inf 7.9867 8.7961 -inf -1.5675 -0.758 55.1537 54.123 -1.0307 -inf 53.1343 54.0759 -inf -2.0194 -1.0778 4.4547 3.9646 -0.4902 -inf 3.3618 3.8398 -inf -1.0929 -0.6149 162.7943 -4.7731 -3.5948 1.6728 8.0407 0.8264 -0.2393 45.4049 63.3224 10.6071 88.8405 0.015
m11b 0.0145 80.8448 6.1022 6.1181 0.0159 -inf 5.164 6.0666 -inf -0.9381 -0.0356 9.5026 8.3549 -1.1477 -inf 7.1974 8.3156 -inf -2.3052 -1.187 55.1022 53.6695 -1.4326 -inf 52.4045 53.6452 -inf -2.6977 -1.457 4.4032 3.4219 -0.9812 -inf 2.549 3.3594 -inf -1.8542 -1.0438 115.6332 -4.8392 -3.374 1.7648 8.0465 1.9043 -0.2361 45.3414 63.6981 10.6079 89.2791 0.0345
m11c 3.9613 19.5669 6.3647 7.8644 1.4997 6.492 7.7274 7.2224 0.1273 1.3627 0.8577 9.7651 10.2707 0.5055 8.7677 10.0028 9.903 -0.9974 0.2377 0.1378 55.3647 56.0589 0.6942 54.2508 55.5413 55.8919 -1.1139 0.1766 0.5272 4.6657 5.0171 0.3514 3.4749 4.7278 4.6777 -1.1908 0.062 0.012 127.1226 -3.1841 -2.185 1.4097 7.4717 2.44 -1.68 66.1916 51.9262 10.2035 16.6979 0.1252
m11c 3.8854 19.5669 6.1966 7.5325 1.3359 5.6313 7.3798 6.9858 -0.5654 1.1832 0.7891 9.5971 9.9651 0.368 7.7941 9.6354 9.6853 -1.803 0.0383 0.0882 55.1966 55.7816 0.5849 53.1353 55.126 55.6718 -2.0614 -0.0706 0.4752 4.4977 4.7132 0.2155 2.8232 4.3482 4.458 -1.6744 -0.1495 -0.0397 54.6493 -3.0103 -2.0506 1.4175 7.5114 2.44 -1.6046 66.3165 52.4453 10.2086 16.9949 0.1252
m11c 3.5714 19.5669 7.0159 7.8455 0.8296 6.6615 7.6608 7.2941 -0.3544 0.6449 0.2782 10.4164 10.2411 -0.1752 8.7762 9.8497 9.9889 -1.6401 -0.5666 -0.4275 56.0159 56.0808 0.0649 54.0444 55.2152 56.0125 -1.9715 -0.8007 -0.0034 5.3169 5.0278 -0.2892 3.5549 4.6518 4.7646 -1.762 -0.6651 -0.5523 56.0665 -2.5273 -1.1629 1.8173 7.597 7.0315 -1.5566 67.2931 61.5525 10.2595 18.9332 0.3609
m11c 3.5071 19.5669 7.3156 8.3754 1.0599 7.2259 8.2123 7.7596 -0.0897 0.8968 0.4441 10.716 10.7697 0.0537 9.3725 10.4338 10.4673 -1.3435 -0.2822 -0.2487 56.3156 56.5774 0.2618 54.6675 55.8151 56.4884 -1.6481 -0.5004 0.1728 5.6166 5.5448 -0.0718 4.1362 5.2216 5.2314 -1.4804 -0.395 -0.3852 131.8091 -2.4936 -1.1841 1.7273 7.645 7.0315 -1.5968 67.42 61.047 10.2685 19.2737 0.3609
m11c 3.2666 19.5669 6.2737 7.6242 1.3505 6.2509 7.4485 7.0873 -0.0228 1.1748 0.8135 9.6742 9.9678 0.2936 8.3346 9.6678 9.6448 -1.3396 -0.0064 -0.0293 55.2737 55.6531 0.3794 53.4821 55.0987 55.507 -1.7916 -0.1751 0.2333 4.5748 4.715 0.1402 3.1053 4.4657 4.33 -1.4695 -0.109 -0.2448 116.4375 -3.214 -2.1761 1.361 7.6911 1.0562 -1.4666 68.4923 59.4885 10.3356 21.5548 0.0542
m11c 2.9245 19.5669 7.2153 8.2934 1.0781 6.6908 8.1076 7.8026 -0.5245 0.8923 0.5873 10.6158 10.6806 0.0648 8.8024 10.3144 10.4257 -1.8134 -0.3014 -0.19 56.2153 56.3943 0.1789 54.1017 55.6362 56.3083 -2.1136 -0.5791 0.0929 5.5164 5.4906 -0.0258 3.6127 5.1477 5.2171 -1.9036 -0.3686 -0.2993 143.6559 -2.5398 -1.3616 1.6449 7.7756 9.4284 -1.4965 67.4478 62.4306 10.37 23.7898 0.484
m11c 2.759 19.5669 6.534 7.5999 1.0659 5.5315 7.361 7.2175 -1.0025 0.827 0.6835 9.9344 9.9174 -0.0171 7.6123 9.5208 9.6905 -2.3221 -0.4136 -0.2439 55.534 55.5337 -0.0003 52.8062 54.842 55.4339 -2.7278 -0.692 -0.1001 4.835 4.679 -0.156 2.3993 4.3711 4.3803 -2.4358 -0.464 -0.4548 168.1364 -3.0342 -2.1096 1.2706 7.811 3.0382 -1.2028 69.1171 60.1506 10.4332 26.1457 0.156
m11c 2.5255 44.8664 6.8173 7.9417 1.1244 6.1913 7.7252 7.5154 -0.626 0.9079 0.6982 10.2177 10.2363 0.0186 8.3457 9.8952 9.9609 -1.872 -0.3226 -0.2569 55.8173 55.7343 -0.083 53.512 55.1289 55.607 -2.3053 -0.6884 -0.2103 5.1183 5.1252 0.0069 3.7381 4.8458 4.7621 -1.3802 -0.2725 -0.3562 129.9087 -3.1201 -1.7449 1.8241 7.8998 1.7221 -1.0755 69.7728 68.4291 10.4893 29.138 0.0925
m11c 2.3548 44.8664 7.0151 7.8691 0.854 4.442 7.5307 7.6021 -2.5731 0.5155 0.587 10.4156 10.2276 -0.188 6.6072 9.6935 10.0768 -3.8084 -0.722 -0.3387 56.0151 55.86 -0.1551 51.8786 54.9626 55.8012 -4.1365 -1.0525 -0.2139 5.3161 5.1065 -0.2097 2.4269 4.7025 4.8871 -2.8892 -0.6136 -0.4291 154.6827 -3.0479 -1.7849 1.7064 7.947 2.6549 -1.2687 70.247 66.3327 10.5282 31.5671 0.1427
m11c 2.3016 44.8664 6.5645 7.1784 0.6139 -inf 6.9084 6.844 -inf 0.3439 0.2795 9.9649 9.4385 -0.5265 -inf 9.0456 9.2128 -inf -0.9194 -0.7522 55.5645 54.8933 -0.6712 -inf 54.2577 54.779 -inf -1.3068 -0.7855 4.8655 4.344 -0.5215 -inf 4.0443 4.0417 -inf -0.8212 -0.8238 44.5 -3.2163 -2.017 1.5609 7.958 2.1413 -1.3994 70.368 66.0479 10.5361 32.1006 0.1151
m11c 2.2 44.8664 6.7926 7.7765 0.9839 4.6922 7.4204 7.5237 -2.1004 0.6277 0.7311 10.1931 10.1328 -0.0603 6.8479 9.6195 9.9726 -3.3452 -0.5736 -0.2205 55.7926 55.701 -0.0917 52.0457 54.9367 55.6188 -3.7469 -0.856 -0.1738 5.0937 5.034 -0.0596 2.6648 4.6622 4.7907 -2.4289 -0.4315 -0.303 180.0014 -3.2887 -2.0186 1.7716 7.9969 2.1216 -1.2621 71.506 69.248 10.5856 33.925 0.114
m11c 2.0891 44.8664 6.8247 7.3863 0.5617 3.6829 6.9838 7.1673 -3.1418 0.1591 0.3427 10.2251 9.7906 -0.4345 5.8896 9.1764 9.6694 -4.3355 -1.0487 -0.5557 55.8247 55.5368 -0.2879 51.1922 54.4719 55.4977 -4.6325 -1.3527 -0.327 5.1257 4.6886 -0.4371 1.2446 4.2286 4.5034 -3.8811 -0.897 -0.6223 68.4294 -3.0392 -1.6498 1.8697 8.0359 3.6597 -1.2559 71.6942 70.3469 10.5975 35.9645 0.1967
m11c 2.0589 44.8664 7.1223 7.9586 0.8363 3.813 7.4923 7.7769 -3.3093 0.37 0.6547 10.5227 10.3439 -0.1788 5.9778 9.6612 10.2423 -4.5449 -0.8616 -0.2804 56.1223 55.9932 -0.1291 51.2056 54.9299 55.9539 -4.9167 -1.1924 -0.1684 5.4233 5.2475 -0.1758 1.0773 4.7817 5.0657 -4.346 -0.6416 -0.3576 183.2649 -3.228 -1.8411 1.8437 8.0552 3.6597 -1.2637 71.8624 71.2273 10.6064 36.5975 0.1967
m11c 2.0291 44.8664 6.8024 7.6072 0.8049 2.8803 7.2325 7.3691 -3.9221 0.4302 0.5668 10.2028 9.9639 -0.2389 5.02 9.4076 9.822 -5.1828 -0.7952 -0.3809 55.8024 55.5442 -0.2582 50.1614 54.6679 55.4822 -5.641 -1.1344 -0.3201 5.1034 4.903 -0.2003 -0.5533 4.53 4.6638 -5.6567 -0.5734 -0.4396 68.9461 -3.2577 -1.9081 1.7989 8.0622 2.4048 -1.2803 71.9767 71.3925 10.6123 37.0218 0.1292
m11c 1.9717 44.8664 6.8349 7.3363 0.5014 -inf 6.9593 7.0999 -inf 0.1244 0.265 10.2354 9.6862 -0.5491 -inf 9.1498 9.5358 -inf -1.0855 -0.6995 55.8349 55.2218 -0.6131 -inf 54.4754 55.136 -inf -1.3595 -0.699 5.1359 4.5988 -0.5371 -inf 4.2265 4.359 -inf -0.9094 -0.7769 91.7986 -3.4328 -1.9435 1.8068 8.0807 2.164 -1.2833 72.1361 71.5871 10.6244 37.9626 0.1163
m11c 1.9033 44.8664 6.639 7.2002 0.5611 5.1733 6.7018 7.0282 -1.4657 0.0628 0.3892 10.0395 9.6113 -0.4282 7.2831 8.9231 9.5079 -2.7564 -1.1164 -0.5316 55.639 55.3001 -0.3389 52.4379 54.3836 55.2433 -3.2012 -1.2554 -0.3957 4.9401 4.498 -0.442 2.286 4.0656 4.2935 -2.654 -0.8745 -0.6466 92.4522 -3.7334 -2.2405 1.7853 8.0929 1.6851 -1.2136 72.6232 71.5051 10.6455 39.4514 0.0905
m11c 1.8507 23.9932 7.1612 8.4043 1.243 6.8775 8.2155 7.9132 -0.2838 1.0543 0.7519 10.5617 10.7708 0.2091 9.0168 10.4185 10.5015 -1.5449 -0.1432 -0.0602 56.1612 56.4697 0.3085 54.3277 55.761 56.3713 -1.8336 -0.4003 0.21 5.4623 5.8232 0.361 4.2195 5.5357 5.4853 -1.2427 0.0735 0.023 69.9547 -3.0125 -1.4341 1.9121 8.1703 4.8056 -1.211 73.5192 73.7667 10.6727 41.059 0.4499
m11c 1.7039 23.9932 7.149 8.1558 1.0068 5.1713 7.9365 7.753 -1.9777 0.7875 0.6039 10.5495 10.4849 -0.0646 7.4922 10.1414 10.2214 -3.0573 -0.4081 -0.3281 56.149 56.0459 -0.1031 52.8636 55.4249 55.9268 -3.2855 -0.7241 -0.2223 5.4501 5.5642 0.1141 3.1351 5.304 5.2144 -2.315 -0.1461 -0.2356 190.05 -3.2651 -1.9383 1.6897 8.2069 2.1175 -1.0869 73.3508 70.1851 10.6997 43.9807 0.1982
m11c 1.625 23.9932 7.5153 8.4805 0.9651 7.0811 8.2922 7.9745 -0.4343 0.7769 0.4591 10.9158 10.8402 -0.0756 9.3743 10.5462 10.5005 -1.5415 -0.3696 -0.4153 56.5153 56.4276 -0.0877 54.7035 55.8829 56.2701 -1.8118 -0.6324 -0.2452 5.8164 5.9171 0.1007 4.5912 5.6945 5.4659 -1.2252 -0.1219 -0.3505 144.1134 -2.4354 -0.9549 1.734 8.2682 11.8365 -1.1248 73.5035 71.1231 10.7312 46.2708 1.1081
m11c 1.3507 50.2556 7.7219 8.4907 0.7688 6.6446 8.1208 8.2382 -1.0773 0.3989 0.5163 11.1224 10.9355 -0.1869 8.8481 10.3708 10.792 -2.2743 -0.7515 -0.3304 56.7219 56.6821 -0.0398 54.1058 55.7127 56.6315 -2.6161 -1.0092 -0.0904 6.023 5.9585 -0.0645 3.9481 5.5492 5.737 -2.0749 -0.4737 -0.286 173.6789 -2.7943 -1.2336 1.9954 8.3494 6.8548 -0.7827 77.5412 80.2142 10.8609 56.8391 0.9122
m11c 1.3077 50.2556 7.4134 8.5676 1.1542 6.9872 8.3637 8.1096 -0.4262 0.9503 0.6962 10.8138 10.9523 0.1385 9.3742 10.6686 10.6084 -1.4397 -0.1452 -0.2054 56.4134 56.5656 0.1522 54.8569 56.0768 56.3824 -1.5565 -0.3366 -0.031 5.7144 5.8815 0.1671 4.3462 5.6172 5.5116 -1.3682 -0.0972 -0.2028 149.8066 -3.0158 -1.5846 1.8038 8.3849 5.1023 -0.7178 77.0758 81.4063 10.8634 57.8269 0.679
m11c 1.2028 50.2556 7.2238 7.824 0.6002 3.9436 7.4396 7.5928 -3.2802 0.2157 0.369 10.6243 10.1216 -0.5027 6.0733 9.6009 9.9651 -4.5509 -1.0233 -0.6592 56.2238 55.6639 -0.5599 51.3374 54.8901 55.5838 -4.8865 -1.3337 -0.64 5.5249 5.1294 -0.3954 0.762 4.7472 4.8967 -4.7628 -0.7776 -0.6281 202.0343 -3.5818 -2.059 1.7905 8.4005 1.3559 -0.8316 75.6409 74.989 10.865 60.3982 0.1804
m11c 1.0792 51.7398 7.6728 8.3903 0.7175 5.2911 8.0516 8.1233 -2.3817 0.3789 0.4505 11.0732 10.7418 -0.3315 7.5539 10.2488 10.5726 -3.5193 -0.8244 -0.5006 56.6728 56.3474 -0.3254 52.851 55.5253 56.2764 -3.8218 -1.1475 -0.3964 5.9738 5.849 -0.1249 3.0638 5.5119 5.5799 -2.91 -0.4619 -0.394 153.4983 -3.2245 -1.5877 2.0209 8.4693 2.4809 -0.7463 73.3299 78.2247 10.8716 63.8869 0.448
m11c 0.9937 51.7398 7.4645 8.1764 0.712 4.8342 7.7988 7.9401 -2.6302 0.3344 0.4756 10.8649 10.5442 -0.3207 6.9971 10.0438 10.3786 -3.8678 -0.8211 -0.4863 56.4645 56.1459 -0.3186 52.2173 55.3754 56.0651 -4.2471 -1.0891 -0.3994 5.7655 5.6507 -0.1148 3.1397 5.2831 5.4051 -2.6258 -0.4824 -0.3604 206.5653 -3.0425 -1.6289 1.9556 8.5101 3.1678 -0.6996 72.7576 77.6446 10.8819 66.8012 0.572
m11c 0.9323 51.7398 7.8862 8.8372 0.9511 6.95 8.6658 8.3329 -0.9362 0.7797 0.4467 11.2866 11.2144 -0.0722 9.202 10.9348 10.8817 -2.0846 -0.3518 -0.4049 56.8862 56.8621 -0.0241 54.5213 56.2769 56.7287 -2.3649 -0.6093 -0.1575 6.1872 6.4332 0.246 4.8464 6.2191 5.9934 -1.3408 0.0319 -0.1938 156.0869 -2.7996 -1.2046 2.0124 8.5875 7.251 -0.3357 73.9268 82.6674 10.9432 70.9764 1.3094
m11c 0.8203 52.4751 7.7723 8.5276 0.7553 6.0319 8.2757 8.168 -1.7404 0.5034 0.3958 11.1727 10.9702 -0.2025 8.4168 10.6396 10.6945 -2.7559 -0.5331 -0.4782 56.7723 56.5996 -0.1727 53.8615 56.0686 56.4469 -2.9108 -0.7036 -0.3253 6.0733 6.183 0.1097 4.2489 5.9265 5.8208 -1.8244 -0.1468 -0.2525 183.138 -2.2505 -1.1984 1.5379 8.6302 13.9805 -0.3996 76.1759 77.3866 10.9941 78.6298 1.3715
m11c 0.774 52.4751 6.6682 8.0897 1.4215 6.4283 7.9687 7.4348 -0.2399 1.3005 0.7666 10.0686 10.3166 0.248 8.5598 10.1695 9.7469 -1.5089 0.1009 -0.3218 55.6682 55.6819 0.0137 53.8638 55.4862 55.2231 -1.8044 -0.182 -0.4451 4.9692 5.4339 0.4647 4.0619 5.2452 4.9253 -0.9073 0.276 -0.0439 209.6951 -3.344 -2.3945 1.3042 8.6401 1.3296 -0.3552 75.8257 79.5467 11.0049 81.25 0.1304
m11c 0.6791 52.4751 7.3788 8.1365 0.7577 6.0716 7.7398 7.9075 -1.3072 0.361 0.5287 10.7792 10.4578 -0.3214 8.2489 9.9666 10.284 -2.5303 -0.8126 -0.4952 56.3788 55.9668 -0.4119 53.4801 55.2722 55.8671 -2.8987 -1.1066 -0.5117 5.6798 5.6841 0.0043 3.7673 5.3692 5.3862 -1.9125 -0.3106 -0.2936 131.4393 -3.3629 -2.1773 1.437 8.6402 3.1523 -0.5597 74.731 72.4145 11.019 85.8364 0.3092
m11c 0.5899 78.824 7.0798 7.8998 0.82 4.3068 7.5705 7.625 -2.7731 0.4907 0.5452 10.4803 10.1383 -0.3419 6.5093 9.7333 9.92 -3.9709 -0.7469 -0.5603 56.0798 55.5369 -0.5429 51.7242 54.9636 55.4019 -4.3557 -1.1162 -0.678 5.3809 5.4427 0.0619 3.0308 5.1672 5.111 -2.35 -0.2136 -0.2699 131.3718 -3.5874 -2.3551 1.5582 8.5945 6.292 -0.6385 73.3632 69.318 11.0298 90.6616 0.2679
m11c 0.5583 78.824 7.003 8.5613 1.5583 6.5394 8.3584 8.122 -0.4636 1.3555 1.119 10.4034 10.8887 0.4853 8.7651 10.6084 10.5587 -1.6383 0.205 0.1553 56.003 56.3955 0.3925 54.0244 55.9142 56.2187 -1.9785 -0.0888 0.2157 5.304 6.1459 0.8419 4.5455 5.9481 5.6784 -0.7584 0.6441 0.3744 157.4657 -3.3099 -2.1241 1.6703 8.7217 4.0168 -0.216 72.9558 83.4577 11.0325 92.1945 0.171
m11c 0.4988 130.3232 6.5386 7.0739 0.5353 -inf 5.3211 7.0661 -inf -1.2175 0.5275 9.9391 9.4574 -0.4817 -inf 7.5021 9.4503 -inf -2.437 -0.4888 55.5386 54.9812 -0.5574 -inf 52.7835 54.9785 -inf -2.7551 -0.5602 4.8397 4.6692 -0.1705 -inf 3.6969 4.6202 -inf -1.1428 -0.2195 157.1401 -4.0396 -3.0639 1.3416 8.7074 0.7365 -0.449 73.6074 75.2178 11.0625 97.3517 0.072
m11c 0.4777 130.3232 6.9045 7.5747 0.6702 -inf 6.7878 7.4972 -inf -0.1167 0.5927 10.3049 9.9549 -0.35 -inf 9.005 9.9022 -inf -1.3 -0.4027 55.9045 55.532 -0.3725 -inf 54.3004 55.5057 -inf -1.6041 -0.3987 5.2055 5.1932 -0.0123 -inf 4.5574 5.0789 -inf -0.6481 -0.1266 104.5726 -3.5467 -2.3088 1.5095 8.7203 2.4017 -0.2909 73.4755 77.9426 11.0663 98.6201 0.2346
m11c 0.4673 130.3232 6.721 7.2089 0.4878 -inf 6.6456 7.0702 -inf -0.0755 0.3491 10.1215 9.5882 -0.5333 -inf 8.9321 9.4791 -inf -1.1894 -0.6424 55.721 55.1379 -0.5831 -inf 54.3086 55.0683 -inf -1.4124 -0.6528 5.0221 4.8777 -0.1444 -inf 4.3841 4.7096 -inf -0.6379 -0.3125 52.1612 -3.5263 -2.234 1.583 8.7171 2.4017 -0.2606 73.3979 78.1141 11.0678 99.1735 0.2346
m11c 0.4571 130.3232 7.2472 7.7021 0.4549 3.3842 7.2265 7.5252 -3.863 -0.0207 0.278 10.6477 10.0304 -0.6173 5.587 9.4589 9.8935 -5.0606 -1.1888 -0.7542 56.2472 55.4906 -0.7566 50.8005 54.7651 55.4001 -5.4468 -1.4821 -0.8471 5.5482 5.3287 -0.2195 2.3573 4.9365 5.1022 -3.1909 -0.6117 -0.446 182.5936 -3.606 -2.322 1.5953 8.7207 2.4017 -0.2855 73.3505 78.2207 11.0691 99.5811 0.2346
m11c 0.4338 130.3232 7.0159 7.7371 0.7211 4.1446 7.2011 7.5875 -2.8713 0.1851 0.5716 10.4164 10.1163 -0.3001 6.3644 9.4496 10.0096 -4.052 -0.9667 -0.4068 56.0159 55.7031 -0.3128 51.5867 54.7747 55.6485 -4.4292 -1.2412 -0.3674 5.3169 5.3871 0.0701 3.2523 4.9282 5.1966 -2.0647 -0.3887 -0.1203 156.3771 -3.6876 -2.4514 1.6283 8.7367 1.6707 -0.333 73.1037 78.5515 11.0736 101.3216 0.1632
m11c 0.4208 130.3232 7.0284 7.9131 0.8847 4.6997 7.2833 7.7967 -2.3287 0.2549 0.7682 10.4289 10.2898 -0.1391 7.037 9.5277 10.206 -3.3919 -0.9012 -0.2229 56.0284 55.8538 -0.1746 52.431 54.8432 55.809 -3.5975 -1.1852 -0.2194 5.3295 5.5211 0.1916 3.2453 5.0202 5.353 -2.0842 -0.3093 0.0235 155.8902 -3.7547 -2.5765 1.6594 8.7441 1.616 -0.4639 72.96 79.0592 11.0755 102.2049 0.1579
m11c 0.3987 130.3232 7.6313 7.0925 -0.5388 3.2756 6.3075 7.0145 -4.3558 -1.3238 -0.6168 11.0318 9.3943 -1.6375 5.5028 8.4421 9.3371 -5.529 -2.5897 -1.6946 56.6313 54.647 -1.9843 50.7377 53.649 54.6009 -5.8936 -2.9823 -2.0305 5.9324 4.5537 -1.3787 2.1064 4.0553 4.3855 -3.8259 -1.8771 -1.5469 129.5681 -3.6895 -2.4483 1.5317 8.755 13.0976 -0.5564 72.6709 80.1201 11.0777 103.6904 1.2795
m11c 0.3622 76.9671 7.3469 8.467 1.1201 5.4211 8.1205 8.2064 -1.9258 0.7736 0.8595 10.7474 10.8313 0.0839 7.8089 10.3726 10.6446 -2.9385 -0.3748 -0.1028 56.3469 56.4124 0.0655 53.2359 55.6925 56.3202 -3.111 -0.6544 -0.0267 5.6479 6.1046 0.4567 3.8562 5.8155 5.7863 -1.7917 0.1675 0.1383 180.6551 -3.0631 -2.0313 1.6728 8.7777 4.2205 -0.4144 72.2793 80.7488 11.0811 105.8613 0.3698
m11c 0.3305 76.9671 7.0095 7.6728 0.6633 -inf 7.0765 7.546 -inf 0.067 0.5364 10.41 10.0316 -0.3784 -inf 9.3338 9.9339 -inf -1.0762 -0.4761 56.0095 55.5516 -0.4579 -inf 54.655 55.4927 -inf -1.3546 -0.5168 5.3106 5.335 0.0244 -inf 4.8451 5.1652 -inf -0.4655 -0.1454 179.5671 -3.817 -2.6754 1.525 8.7812 2.0946 -0.4191 71.7838 79.3468 11.0829 107.9659 0.1835
m11c 0.3056 76.9671 7.7164 8.4641 0.7477 4.9004 7.9016 8.325 -2.816 0.1852 0.6086 11.1169 10.9209 -0.1959 7.1035 10.1906 10.8311 -4.0134 -0.9262 -0.2857 56.7164 56.6228 -0.0936 52.3134 55.5671 56.5828 -4.403 -1.1493 -0.1336 6.0174 6.1224 0.105 3.7265 5.6605 5.9359 -2.291 -0.3569 -0.0816 204.4747 -3.0825 -1.7401 1.7607 8.8072 9.5194 -0.2366 71.5328 81.8044 11.0873 109.7017 0.834
m11c 0.251 100.3991 7.1663 8.3992 1.2329 5.7607 8.1615 8.0215 -1.4056 0.9952 0.8552 10.5668 10.7141 0.1474 7.9857 10.3888 10.4341 -2.5811 -0.178 -0.1327 56.1663 56.2096 0.0433 53.232 55.6621 56.0643 -2.9343 -0.5042 -0.1021 5.4673 6.0662 0.5988 4.4034 5.8632 5.6122 -1.064 0.3958 0.1449 176.6483 -3.3322 -2.7619 1.4419 8.8194 5.3116 -0.2989 70.3858 78.6663 11.0878 112.9789 0.3666
m11c 0.1985 100.3991 7.4344 8.5863 1.1519 5.9618 8.22 8.3401 -1.4726 0.7856 0.9057 10.8349 10.9647 0.1298 8.2331 10.505 10.778 -2.6018 -0.3299 -0.0568 56.4344 56.5297 0.0953 53.5671 55.868 56.4223 -2.8673 -0.5664 -0.0121 5.7354 6.2395 0.504 4.3521 5.9449 5.9203 -1.3833 0.2095 0.1848 174.3229 -3.128 -2.2635 1.4422 8.8513 7.7659 -0.1889 69.5227 78.5889 11.0929 116.8712 0.5359
m11c 0.1894 100.3991 6.363 8.4889 2.1259 5.9844 8.1788 8.1942 -0.3787 1.8157 1.8312 9.7635 10.8111 1.0476 8.191 10.429 10.5761 -1.5725 0.6655 0.8126 55.363 56.2837 0.9206 53.4254 55.7424 56.1356 -1.9377 0.3794 0.7725 4.6641 6.1242 1.4601 4.306 5.8879 5.731 -0.3581 1.2238 1.0669 99.3144 -4.1518 -2.9715 1.3415 8.8663 0.8321 -0.4884 69.399 80.0878 11.0947 117.6831 0.0574
m11c 0.1716 97.705 6.0525 5.6701 -0.3824 -inf 4.7527 5.6136 -inf -1.2998 -0.4389 9.4529 8.1486 -1.3043 -inf 6.8832 8.1087 -inf -2.5697 -1.3442 55.0525 53.1289 -1.9236 -inf 52.1492 53.0803 -inf -2.9033 -1.9721 4.3535 3.1915 -1.162 -inf 2.4862 3.0956 -inf -1.8673 -1.2579 123.3805 -4.6066 -3.5532 1.3361 8.8614 0.2404 -0.2165 69.2401 79.416 11.0995 119.369 0.0121
m11c 0.1336 97.705 6.7187 5.6261 -1.0925 -inf 3.5072 5.6226 -inf -3.2114 -1.096 10.1191 7.9494 -2.1697 -inf 5.6707 7.939 -inf -4.4484 -2.1801 55.7187 53.2036 -2.515 -inf 50.9426 53.2011 -inf -4.776 -2.5175 5.0197 2.9728 -2.0469 -inf 1.1739 2.9658 -inf -3.8458 -2.0539 97.5723 -3.781 -2.4565 1.6562 8.8695 3.0823 0.1272 69.0287 79.8707 11.1116 122.976 0.1547
m11c 0.1275 97.705 7.1992 6.2088 -0.9903 -inf 5.038 6.1783 -inf -2.1612 -1.0209 10.5996 8.4947 -2.1049 -inf 7.1819 8.4639 -inf -3.4177 -2.1357 56.1992 53.7153 -2.4839 -inf 52.4201 53.6926 -inf -3.7791 -2.5066 5.5002 3.6872 -1.813 -inf 2.934 3.6028 -inf -2.5662 -1.8974 194.7114 -3.7776 -2.5096 1.6324 8.8721 3.0823 0.1239 68.946 80.0715 11.1127 123.4724 0.1547
m11c 0.1135 97.705 6.9003 6.3379 -0.5625 -inf 5.2851 6.2975 -inf -1.6153 -0.6028 10.3008 8.6019 -1.6989 -inf 7.4692 8.5643 -inf -2.8316 -1.7365 55.9003 53.9319 -1.9684 -inf 52.7925 53.8992 -inf -3.1079 -2.0012 5.2014 3.719 -1.4823 -inf 2.9802 3.6315 -inf -2.2212 -1.5699 96.8458 -3.8749 -2.5737 1.6249 8.8761 2.835 0.0514 68.7199 80.7863 11.115 124.6638 0.1423
m11c 0.1056 97.705 7.0095 6.5233 -0.4862 -inf 4.9276 6.5121 -inf -2.0819 -0.4974 10.4099 8.8349 -1.575 -inf 7.0884 8.8223 -inf -3.3216 -1.5876 56.0095 54.1131 -1.8964 -inf 52.3416 54.1056 -inf -3.6679 -1.9039 5.3105 3.9013 -1.4092 -inf 3.0004 3.8429 -inf -2.3101 -1.4676 96.5512 -3.823 -2.4062 1.7486 8.8797 2.4499 0.0952 68.6054 81.4102 11.1157 125.1908 0.123
m11c 0.068 101.056 7.6406 8.4124 0.7719 5.3154 7.8167 8.2849 -2.3252 0.1761 0.6443 11.041 10.8358 -0.2052 7.7353 10.0816 10.7508 -3.3057 -0.9594 -0.2902 56.6406 56.5134 -0.1272 53.197 55.419 56.4767 -3.4436 -1.2216 -0.1638 5.9416 6.1019 0.1603 3.9518 5.6553 5.9048 -1.9898 -0.2862 -0.0368 189.9489 -3.2658 -1.8529 1.8736 8.9089 4.5614 0.2011 68.1401 84.7062 11.122 128.5579 0.5351
m11c 0.0449 101.056 7.2851 7.7111 0.4261 4.4267 7.3146 7.4879 -2.8583 0.0295 0.2029 10.6855 10.0299 -0.6556 6.659 9.5334 9.8624 -4.0265 -1.1521 -0.8231 56.2851 55.5452 -0.7398 51.9047 54.8305 55.4521 -4.3804 -1.4546 -0.833 5.5861 5.5054 -0.0807 3.3021 5.175 5.2268 -2.284 -0.4111 -0.3593 188.1041 -3.6032 -2.415 1.5837 8.9188 2.2264 -0.2522 67.9079 81.6203 11.1254 130.5068 0.2612
m11c 0.0228 101.056 7.6987 8.4029 0.7043 5.8574 8.1382 8.0595 -1.8413 0.4395 0.3609 11.0991 10.6891 -0.41 8.1747 10.3721 10.4005 -2.9244 -0.727 -0.6986 56.6987 56.115 -0.5837 53.5411 55.6669 55.9218 -3.1576 -1.0317 -0.7768 5.9997 6.1611 0.1614 4.5139 5.9681 5.6878 -1.4858 -0.0316 -0.3119 186.0867 -2.9327 -1.8161 1.5581 8.9354 7.545 -0.0904 67.6683 81.2479 11.1285 132.4528 0.885
m11f 3.9613 19.5669 7.6082 8.6253 1.0171 7.669 8.5354 7.5082 0.0608 0.9272 -0.1 11.0086 11.0223 0.0137 9.918 10.9006 10.2415 -1.0907 -0.108 -0.7671 56.6082 56.6357 0.0275 55.2269 56.3873 56.2341 -1.3813 -0.2209 -0.3741 5.9092 5.7497 -0.1595 4.7152 5.6195 4.9713 -1.1941 -0.2897 -0.9379 108.8797 -2.2174 -0.3688 2.1258 7.5341 3.8262 nan 74.1841 62.0073 10.3205 18.3323 1.5185
m11f 3.3537 19.5669 8.0186 8.8925 0.8739 8.0718 8.7059 8.1893 0.0532 0.6874 0.1708 11.419 11.3291 -0.0899 10.3158 10.9891 10.9782 -1.1032 -0.43 -0.4409 57.0186 57.1379 0.1193 55.6591 56.4237 57.0265 -1.3595 -0.5949 0.0079 6.3196 6.3156 -0.004 5.3343 5.972 5.9612 -0.9853 -0.3476 -0.3584 114.6491 -2.6921 -0.577 2.298 8.02 6.8554 nan 90.022 76.7227 10.6291 26.2316 2.7207
m11f 3.0251 19.5669 6.9441 8.0545 1.1104 6.0726 7.9342 7.419 -0.8714 0.9901 0.475 10.3445 10.4929 0.1483 8.2767 10.2344 10.1384 -2.0678 -0.1101 -0.2061 55.9441 56.288 0.3439 53.7482 55.7526 56.1366 -2.1959 -0.1914 0.1925 5.2451 5.3272 0.0821 3.3525 5.1286 4.8791 -1.8926 -0.1165 -0.366 80.0227 -3.6844 -2.0168 1.8478 8.0641 1.9148 nan 90.2603 69.0744 10.7084 30.0501 0.7599
m11f 2.9245 19.5669 7.3229 8.3737 1.0508 6.8024 8.1952 7.8653 -0.5205 0.8723 0.5424 10.7234 10.7845 0.0612 9.0101 10.4458 10.5042 -1.7133 -0.2775 -0.2192 56.3229 56.484 0.161 54.2452 55.8102 56.3773 -2.0777 -0.5127 0.0544 5.624 5.7177 0.0937 4.0431 5.4658 5.3398 -1.5808 -0.1582 -0.2841 103.3395 -3.0962 -1.4917 1.8153 8.1573 1.4741 nan 91.3409 70.1434 10.7299 31.5752 0.585
m11f 2.8282 19.5669 7.2112 8.038 0.8268 4.4345 7.6931 7.7766 -2.7767 0.4819 0.5654 10.6116 10.5079 -0.1038 6.7213 9.9572 10.3639 -3.8904 -0.6545 -0.2477 56.2112 56.2089 -0.0023 52.1004 55.2949 56.1524 -4.1108 -0.9163 -0.0588 5.5122 5.364 -0.1482 2.1398 4.9784 5.1333 -3.3724 -0.5338 -0.3789 104.6354 -3.676 -1.9289 2.0035 8.2899 1.0032 nan 101.8228 77.9454 10.9522 36.2931 0.3981
m11f 2.6705 19.5669 8.1682 8.6743 0.5061 6.9638 8.328 8.3986 -1.2043 0.1598 0.2304 11.5686 11.2642 -0.3045 9.331 10.7223 11.1098 -2.2376 -0.8463 -0.4588 57.1682 57.1462 -0.022 54.76 56.2009 57.0919 -2.4082 -0.9673 -0.0763 6.4692 6.3209 -0.1483 4.5591 5.8436 6.1335 -1.91 -0.6256 -0.3357 84.733 -2.5386 -0.5614 2.2705 8.5351 13.8308 nan 109.8416 94.358 11.0476 41.0244 5.489
m11f 2.5657 22.4332 7.7746 9.1784 1.4038 8.1953 8.948 8.6666 0.4206 1.1734 0.8919 11.1751 11.7469 0.5718 10.5798 11.3711 11.4549 -0.5953 0.196 0.2798 56.7746 57.6798 0.9052 56.145 57.0268 57.554 -0.6296 0.2522 0.7793 6.0757 6.8516 0.7759 5.7348 6.5288 6.5028 -0.3409 0.4531 0.4271 129.417 -2.9951 -1.4317 1.7552 8.6301 1.337 nan 109.8649 85.5484 11.0516 43.0677 1.5702
m11f 2.5255 22.4332 7.6966 8.7861 1.0895 7.9234 8.5918 8.1352 0.2269 0.8953 0.4386 11.097 11.2542 0.1572 10.2923 10.9649 10.8302 -0.8047 -0.1321 -0.2668 56.6966 56.9448 0.2482 55.6878 56.4157 56.7569 -1.0088 -0.2809 0.0604 5.9976 6.3694 0.3718 5.5186 6.1502 5.7764 -0.479 0.1527 -0.2212 108.4098 -2.7189 -1.1497 1.8293 8.7409 1.337 nan 109.782 87.7614 11.0519 43.4413 1.5702
m11f 2.3369 22.4332 8.0915 8.6052 0.5137 6.1818 8.2677 8.3348 -1.9097 0.1762 0.2433 11.4919 11.1263 -0.3656 8.5709 10.5967 10.9721 -2.921 -0.8952 -0.5198 57.0915 56.9196 -0.1719 54.007 56.0117 56.8616 -3.0845 -1.0798 -0.2298 6.3925 6.2074 -0.1851 4.2407 5.8166 5.9728 -2.1518 -0.5759 -0.4197 132.3391 -2.8135 -1.0444 2.047 8.648 1.7735 nan 106.7228 82.5174 11.0566 46.3405 2.0829
m11f 2.2 22.4332 8.2071 8.3781 0.171 5.6313 8.0417 8.1083 -2.5758 -0.1653 -0.0988 11.6075 10.9053 -0.7022 7.9717 10.4053 10.7393 -3.6358 -1.2023 -0.8683 57.2071 56.6909 -0.5162 53.3964 55.8888 56.6161 -3.8107 -1.3183 -0.591 6.5081 6.0559 -0.4522 4.1838 5.6998 5.7931 -2.3243 -0.8083 -0.715 112.4918 -2.8591 -1.2182 2.0136 8.7949 3.1349 nan 103.0292 96.3147 11.0643 47.7578 3.6818
m11f 2.1357 22.4332 8.2615 8.5192 0.2577 6.9156 8.2188 8.1953 -1.3459 -0.0428 -0.0662 11.662 11.0474 -0.6146 9.2344 10.5722 10.8598 -2.4275 -1.0898 -0.8022 57.2615 56.8263 -0.4352 54.5887 56.0187 56.7498 -2.6728 -1.2428 -0.5117 6.5626 6.2522 -0.3104 4.607 5.9289 5.9531 -1.9556 -0.6337 -0.6094 113.5036 -2.8225 -1.1688 2.0195 8.8746 2.7123 nan 101.1551 100.5764 11.065 48.4773 3.1855
m11f 2.0145 22.4332 8.7875 9.3612 0.5737 8.1242 9.21 8.7341 -0.6634 0.4225 -0.0534 12.188 11.8601 -0.3279 10.5076 11.6182 11.4427 -1.6803 -0.5698 -0.7453 57.7875 57.6224 -0.1652 56.0472 57.1625 57.4193 -1.7403 -0.625 -0.3682 7.0886 7.1371 0.0485 6.0264 6.9452 6.5838 -1.0621 -0.1434 -0.5048 137.8731 -2.1063 -0.3121 2.0633 9.0594 14.2895 nan 100.9344 105.2026 11.0847 51.2569 16.7825
m11f 1.7753 47.9864 8.5147 8.7494 0.2347 6.8064 8.4311 8.4553 -1.7083 -0.0836 -0.0594 11.9152 11.3166 -0.5986 9.2511 10.8417 11.1335 -2.6641 -1.0735 -0.7817 57.5147 57.147 -0.3677 54.7541 56.3521 57.069 -2.7606 -1.1626 -0.4458 6.8157 6.6185 -0.1972 4.8107 6.2894 6.331 -2.005 -0.5264 -0.4848 188.3076 -2.5363 -0.8298 2.0082 9.1558 4.5461 nan 103.1079 103.1239 11.1164 59.3988 6.7636
m11f 1.7039 47.9864 7.9745 8.3237 0.3492 5.2317 7.8486 8.146 -2.7428 -0.1259 0.1715 11.3749 10.8178 -0.5572 7.5403 10.1948 10.6991 -3.8346 -1.1801 -0.6758 56.9745 56.5185 -0.456 53.0789 55.638 56.457 -3.8955 -1.3365 -0.5175 6.2755 6.157 -0.1185 3.428 5.7402 5.946 -2.8475 -0.5353 -0.3295 71.4362 -2.8063 -1.4549 1.5975 9.1251 1.718 nan 104.1626 103.417 11.145 62.176 2.556
m11f 1.6582 47.9864 8.211 8.7769 0.5659 6.3896 8.4788 8.4693 -1.8214 0.2678 0.2583 11.6114 11.2704 -0.341 8.7565 10.8563 11.0567 -2.855 -0.7552 -0.5548 57.211 56.9958 -0.2151 54.1881 56.3356 56.8878 -3.0229 -0.8754 -0.3232 6.512 6.6152 0.1032 4.5981 6.3425 6.2749 -1.9139 -0.1695 -0.2371 95.4355 -2.6935 -1.5043 1.5896 9.0556 1.6991 nan 106.7279 94.6584 11.2094 64.826 2.5279
m11f 1.6141 47.9864 8.1157 8.5812 0.4655 6.6406 8.2977 8.2515 -1.4752 0.182 0.1358 11.5162 11.071 -0.4452 8.953 10.6674 10.8471 -2.5632 -0.8488 -0.6691 57.1157 56.8014 -0.3143 54.3228 56.136 56.6939 -2.7929 -0.9798 -0.4218 6.4168 6.415 -0.0018 4.5679 6.1354 6.0782 -1.8488 -0.2814 -0.3386 144.4632 -2.6132 -1.1948 1.718 9.2204 2.3509 nan 113.3108 100.0838 11.289 70.1821 3.4977
m11f 1.5506 47.9864 8.2933 8.1265 -0.1668 5.3876 7.669 7.939 -2.9057 -0.6243 -0.3543 11.6938 10.6535 -1.0402 7.8149 10.098 10.5106 -3.8789 -1.5957 -1.1831 57.2933 56.3662 -0.9271 53.3131 55.5975 56.2847 -3.9802 -1.6958 -1.0086 6.5943 5.9744 -0.6199 3.4122 5.5967 5.7365 -3.1821 -0.9976 -0.8579 96.9053 -2.5429 -0.8608 1.8764 9.2881 6.0295 nan 115.844 104.7296 11.3049 74.0426 8.9706
m11f 1.5 47.9864 8.4622 9.1051 0.6429 7.5254 8.7697 8.814 -0.9368 0.3075 0.3518 11.8627 11.6672 -0.1954 9.944 11.2102 11.4675 -1.9187 -0.6525 -0.3951 57.4622 57.4315 -0.0307 55.3963 56.7113 57.3348 -2.0659 -0.7509 -0.1274 6.7632 6.8883 0.1251 5.4811 6.57 6.5699 -1.2822 -0.1933 -0.1933 170.731 -2.778 -0.9508 2.209 9.4085 2.4022 nan 116.5868 133.0707 11.3277 76.7251 3.574
m11f 1.3684 50.2556 8.3163 8.8122 0.496 6.0837 8.3834 8.6085 -2.2325 0.0671 0.2923 11.7167 11.362 -0.3547 8.5038 10.7919 11.2247 -3.2129 -0.9248 -0.492 57.3163 57.1749 -0.1413 54.1699 56.3673 57.1009 -3.1463 -0.949 -0.2154 6.6173 6.6699 0.0526 4.4006 6.3049 6.4204 -2.2167 -0.3124 -0.1969 123.8372 -3.0161 -1.3545 2.0247 9.4272 1.3531 nan 117.8576 110.8978 11.3754 83.7629 4.5772
m11f 1.3077 50.2556 9.1603 9.3695 0.2091 7.4638 9.0888 9.0356 -1.6966 -0.0716 -0.1247 12.5608 11.97 -0.5908 10.0014 11.5626 11.7465 -2.5594 -0.9982 -0.8143 58.1603 57.8117 -0.3486 55.6684 57.1301 57.7064 -2.492 -1.0303 -0.4539 7.4614 7.3126 -0.1487 5.6944 7.0005 7.0015 -1.767 -0.4608 -0.4599 199.6483 -2.4124 -0.6357 2.1158 9.5014 8.7065 nan 117.5313 119.0865 11.3891 86.7244 29.451
m11f 1.2261 50.2556 8.7901 9.0575 0.2674 6.4011 8.7572 8.7538 -2.389 -0.0329 -0.0363 12.1905 11.568 -0.6225 8.7878 11.1605 11.3512 -3.4027 -1.0301 -0.8394 57.7901 57.2747 -0.5154 54.2066 56.6108 57.168 -3.5835 -1.1793 -0.622 7.0911 6.9757 -0.1154 5.1081 6.7176 6.6137 -1.9831 -0.3735 -0.4774 151.217 -2.6867 -0.7271 2.2387 9.5795 2.0046 nan 115.5281 118.6473 11.3939 89.4437 6.7808
m11f 1.1799 50.2556 8.8765 9.3133 0.4368 7.8866 9.1248 8.8111 -0.9899 0.2483 -0.0654 12.277 11.8324 -0.4446 10.3222 11.5622 11.468 -1.9548 -0.7147 -0.809 57.8765 57.5403 -0.3362 55.8479 57.0762 57.3439 -2.0286 -0.8003 -0.5326 7.1775 7.2923 0.1147 6.0488 7.0917 6.7875 -1.1287 -0.0858 -0.3901 177.2512 -2.2358 -0.4144 2.2555 9.6047 3.1443 nan 113.9364 116.8775 11.3946 91.0976 10.636
m11f 1.1141 50.2556 8.4584 8.7457 0.2873 6.3136 8.3279 8.534 -2.1449 -0.1305 0.0756 11.8589 11.3477 -0.5111 8.68 10.7878 11.2063 -3.1788 -1.0711 -0.6526 57.4584 57.1814 -0.277 54.0886 56.3454 57.1125 -3.3698 -1.113 -0.3459 6.7595 6.7601 0.0006 4.617 6.3655 6.5307 -2.1424 -0.394 -0.2288 127.1995 -2.5495 -0.987 2.0253 9.6348 1.2149 nan 111.7137 113.3863 11.3955 92.7521 4.1095
m11f 1.0323 51.7398 8.5685 8.5414 -0.0272 5.3461 8.1258 8.3305 -3.2224 -0.4428 -0.2381 11.969 11.1179 -0.8511 7.6999 10.5854 10.9666 -4.2691 -1.3836 -1.0024 57.5685 56.8964 -0.6721 53.084 56.1062 56.8196 -4.4845 -1.4624 -0.749 6.8696 6.5279 -0.3416 3.9386 6.1766 6.27 -2.931 -0.693 -0.5996 102.7097 -2.607 -0.7552 2.1722 9.6825 2.2047 nan 109.63 119.5803 11.3993 96.1943 6.3548
m11f 1.0128 51.7398 8.96 9.0638 0.1038 6.527 8.7345 8.787 -2.433 -0.2256 -0.1731 12.3605 11.6339 -0.7266 8.9738 11.1962 11.435 -3.3867 -1.1643 -0.9255 57.96 57.4028 -0.5572 54.4863 56.7576 57.2907 -3.4738 -1.2025 -0.6694 7.2611 7.092 -0.1691 5.0536 6.8153 6.7567 -2.2074 -0.4458 -0.5044 205.8983 -2.5865 -0.7504 2.1474 9.6979 4.205 nan 109.4215 120.4004 11.3995 97.0373 12.1206
m11f 0.9146 51.7398 9.075 9.2346 0.1596 6.9166 8.8738 8.9824 -2.1585 -0.2012 -0.0926 12.4755 11.8275 -0.648 9.3118 11.3259 11.661 -3.1637 -1.1495 -0.8145 58.075 57.6451 -0.4299 54.7491 56.8441 57.5697 -3.326 -1.2309 -0.5053 7.3761 7.3573 -0.0187 5.3283 7.0301 7.0733 -2.0477 -0.346 -0.3028 208.1832 -2.5559 -0.5877 2.3433 9.7917 3.3353 nan 110.4101 128.141 11.4365 104.805 9.6139
m11f 0.8256 52.4751 8.4002 8.6332 0.2329 5.6627 8.2191 8.421 -2.7375 -0.1811 0.0208 11.8007 11.1685 -0.6321 8.0646 10.6764 10.9989 -3.7361 -1.1242 -0.8018 57.4002 56.8686 -0.5316 53.5014 56.194 56.7651 -3.8988 -1.2063 -0.6351 6.7012 6.758 0.0567 4.606 6.4491 6.4586 -2.0953 -0.2522 -0.2427 183.2005 -2.801 -1.1443 2.1501 9.8297 1.0052 nan 109.9826 124.9198 11.4408 110.7864 3.0336
m11f 0.7994 52.4751 8.4473 8.3642 -0.0831 6.603 8.1308 7.9646 -1.8443 -0.3165 -0.4827 11.8478 10.8269 -1.0209 8.8988 10.5435 10.495 -2.9489 -1.3043 -1.3527 57.4473 56.4073 -1.04 54.3219 56.0572 56.1438 -3.1254 -1.3901 -1.3035 6.7483 6.3597 -0.3887 4.1447 6.1761 5.8894 -2.6037 -0.5722 -0.859 157.1773 -2.9317 -1.0173 2.2722 9.8465 1.3944 nan 109.9257 129.2123 11.4479 112.7382 4.2082
m11f 0.7542 52.4751 8.9815 9.0717 0.0901 6.8334 8.7361 8.798 -2.1482 -0.2455 -0.1836 12.382 11.588 -0.794 9.3278 11.2025 11.3531 -3.0542 -1.1795 -1.0289 57.9815 57.2532 -0.7283 54.928 56.75 57.0866 -3.0536 -1.2316 -0.8949 7.2826 7.1332 -0.1494 5.6527 6.9327 6.6603 -1.6299 -0.3499 -0.6223 210.0155 -2.3733 -0.3712 2.3185 9.8799 6.895 nan 110.4912 128.6178 11.4733 116.8589 20.8085
m11f 0.7205 52.4751 8.8568 8.6248 -0.232 6.0525 8.1612 8.4401 -2.8043 -0.6956 -0.4168 12.2573 11.2327 -1.0246 8.5531 10.6295 11.1066 -3.7042 -1.6278 -1.1507 57.8568 57.085 -0.7718 54.1331 56.1895 57.0254 -3.7237 -1.6673 -0.8315 7.1579 6.7837 -0.3742 4.9152 6.4129 6.5324 -2.2427 -0.745 -0.6254 184.0006 -2.749 -0.8118 2.2453 9.8945 3.561 nan 111.161 123.2807 11.4896 120.935 10.7467
m11f 0.6836 52.4751 8.6076 9.1318 0.5242 7.6767 8.8715 8.7506 -0.9309 0.264 0.143 12.008 11.6725 -0.3355 10.1075 11.3245 11.3917 -1.9006 -0.6835 -0.6164 57.6076 57.3974 -0.2102 55.557 56.837 57.2489 -2.0506 -0.7706 -0.3587 6.9086 7.2472 0.3386 6.0905 7.0346 6.7487 -0.8181 0.126 -0.16 105.1814 -2.4515 -0.5754 2.3905 9.9311 4.1668 nan 112.186 128.9641 11.511 124.9113 12.5749
m11f 0.6747 52.4751 8.707 9.346 0.639 7.913 9.1064 8.9339 -0.794 0.3994 0.2269 12.1075 11.8472 -0.2603 10.3381 11.5401 11.5244 -1.7694 -0.5674 -0.5831 57.707 57.497 -0.21 55.7786 57.017 57.3098 -1.9285 -0.6901 -0.3972 7.0081 7.4439 0.4359 6.3276 7.2557 6.8836 -0.6805 0.2476 -0.1244 131.6121 -2.6318 -0.7576 2.284 9.9347 4.1668 nan 112.2252 128.6058 11.5128 125.3493 12.5749
m11f 0.6397 78.824 8.7468 8.574 -0.1728 6.4358 8.0742 8.4042 -2.311 -0.6726 -0.3426 12.1472 11.0772 -1.07 8.8039 10.4748 10.9486 -3.3434 -1.6724 -1.1986 57.7468 56.7287 -1.0181 54.1872 55.9116 56.6554 -3.5596 -1.8351 -1.0914 7.0478 6.6738 -0.374 5.0864 6.3855 6.3358 -1.9614 -0.6623 -0.712 131.4721 -2.4572 -0.5419 2.2958 9.9485 2.9631 nan 112.1903 129.9181 11.524 128.9722 9.0878
m11f 0.6227 78.824 8.4883 8.3193 -0.169 5.911 7.8592 8.1319 -2.5773 -0.6292 -0.3565 11.8888 10.7821 -1.1067 8.3461 10.2747 10.6171 -3.5427 -1.6141 -1.2717 57.4883 56.3637 -1.1247 53.8081 55.7333 56.2462 -3.6803 -1.7551 -1.2422 6.7894 6.4076 -0.3818 4.8787 6.1863 5.9754 -1.9106 -0.603 -0.814 131.4508 -2.5351 -0.9433 2.1761 9.9612 2.5826 nan 112.0075 128.806 11.5277 130.6101 7.9208
m11f 0.6021 78.824 8.8644 8.8358 -0.0286 7.4799 8.613 8.3886 -1.3845 -0.2514 -0.4758 12.2648 11.3104 -0.9544 9.8984 11.0472 10.9283 -2.3665 -1.2177 -1.3365 57.8644 56.8847 -0.9797 55.336 56.5205 56.6166 -2.5284 -1.3439 -1.2478 7.1654 6.902 -0.2634 6.0475 6.7467 6.1086 -1.1179 -0.4187 -1.0568 131.4078 -2.1463 -0.2855 2.3319 9.9745 8.6842 nan 111.8878 129.381 11.533 132.4934 26.6342
m11f 0.57 78.824 8.8416 9.0261 0.1846 7.127 8.6749 8.7601 -1.7145 -0.1666 -0.0814 12.242 11.5629 -0.6791 9.5785 11.1479 11.3444 -2.6635 -1.0941 -0.8976 57.8416 57.2705 -0.571 55.0624 56.6713 57.141 -2.7791 -1.1702 -0.7005 7.1426 7.134 -0.0086 5.7349 6.9143 6.6868 -1.4077 -0.2283 -0.4558 131.3121 -2.3047 -0.3512 2.4203 10.0009 5.1532 nan 111.8301 130.2579 11.5422 135.5713 15.8047
m11f 0.5545 78.824 8.1897 8.3071 0.1174 5.9137 7.9266 8.0702 -2.276 -0.263 -0.1195 11.5901 10.8237 -0.7664 8.3963 10.387 10.6229 -3.1938 -1.2031 -0.9672 57.1897 56.4975 -0.6922 53.8915 55.908 56.3668 -3.2982 -1.2817 -0.8228 6.4907 6.5222 0.0315 4.7227 6.2838 6.1314 -1.768 -0.2069 -0.3593 131.2193 -3.203 -1.3695 2.229 10.018 0.9841 nan 111.7728 129.8616 11.5469 137.133 3.0182
m11f 0.5317 78.824 8.5625 8.6591 0.0966 6.8582 8.3352 8.3665 -1.7043 -0.2273 -0.196 11.963 11.1741 -0.7889 9.3128 10.8126 10.9152 -2.6502 -1.1504 -1.0478 57.5625 56.8363 -0.7262 54.7874 56.3669 56.6504 -2.7751 -1.1956 -0.9121 6.8635 6.8193 -0.0442 5.352 6.608 6.3648 -1.5116 -0.2555 -0.4987 104.9283 -2.5499 -0.6807 2.3401 10.0292 1.9512 nan 111.6462 131.4229 11.5537 139.3826 5.9844
m11f 0.5206 78.824 7.3755 8.5759 1.2004 6.8918 8.3007 8.2278 -0.4837 0.9252 0.8523 10.7759 11.0781 0.3022 9.3593 10.7794 10.7575 -1.4166 0.0035 -0.0184 56.3755 56.6923 0.3168 54.8427 56.2992 56.4568 -1.5328 -0.0763 0.0813 5.6765 6.7303 1.0538 5.3663 6.5465 6.2101 -0.3102 0.87 0.5336 52.5164 -3.5384 -1.5956 2.2546 10.0353 0.445 nan 111.5318 131.1768 11.556 140.3672 1.3649
m11f 0.5024 78.1939 8.6038 8.5168 -0.087 5.36 7.8413 8.4134 -3.2438 -0.7625 -0.1904 12.0042 11.0549 -0.9493 7.8369 10.2907 10.972 -4.1674 -1.7135 -1.0322 57.6038 56.7587 -0.8451 53.3463 55.7936 56.7087 -4.2575 -1.8102 -0.8951 6.9048 6.685 -0.2198 4.347 6.2843 6.4617 -2.5578 -0.6205 -0.4432 130.9173 -2.6574 -0.9731 2.2616 10.0434 2.3047 nan 111.387 131.7293 11.5606 142.1153 8.1505
m11f 0.4882 78.1939 7.7187 8.6328 0.914 6.6203 8.411 8.2242 -1.0984 0.6922 0.5054 11.1192 11.1331 0.0139 9.1571 10.9249 10.7011 -1.9621 -0.1943 -0.4181 56.7187 56.7501 0.0313 54.7885 56.5301 56.3371 -1.9302 -0.1886 -0.3817 6.0198 6.8004 0.7806 5.3516 6.6799 6.1159 -0.6682 0.6601 0.0962 130.7599 -3.6037 -1.5878 2.3558 10.057 0.2866 nan 111.3664 133.59 11.5648 143.5963 1.0136
m11f 0.447 78.1939 8.8609 8.2977 -0.5632 5.6435 7.8449 8.1074 -3.2173 -1.016 -0.7535 12.2613 10.8122 -1.4491 8.0289 10.2798 10.6596 -4.2324 -1.9815 -1.6017 57.8609 56.5039 -1.3569 53.4396 55.7653 56.4159 -4.4213 -2.0956 -1.4449 7.1619 6.4721 -0.6897 4.5754 6.2225 6.1001 -2.5865 -0.9394 -1.0618 156.3649 -2.7195 -0.56 2.5791 10.0892 2.5164 nan 110.5462 135.7541 11.5735 147.8413 8.8991
m11f 0.4273 78.1939 9.1308 9.0947 -0.0361 7.0712 8.7321 8.8403 -2.0597 -0.3988 -0.2905 12.5313 11.6328 -0.8985 9.5161 11.1942 11.4303 -3.0152 -1.337 -1.101 58.1308 57.3271 -0.8037 54.9924 56.7142 57.2031 -3.1385 -1.4166 -0.9277 7.4319 7.3137 -0.1182 5.7423 7.0946 6.881 -1.6896 -0.3372 -0.5508 182.1685 -2.4801 -0.2478 2.6432 10.1096 5.4739 nan 110.0067 138.7744 11.5741 149.0446 19.3582
m11f 0.3742 76.9671 9.1598 9.1591 -0.0007 7.2727 8.8263 8.877 -1.8871 -0.3335 -0.2828 12.5603 11.7179 -0.8424 9.755 11.3 11.5007 -2.8052 -1.2602 -1.0595 58.1598 57.4592 -0.7006 55.265 56.8246 57.341 -2.8948 -1.3352 -0.8188 7.4608 7.4554 -0.0054 5.9997 7.2161 7.045 -1.4611 -0.2448 -0.4159 180.9703 -2.3583 -0.1487 2.6284 10.154 3.8518 nan 108.2906 140.4783 11.5745 152.535 17.4148
m11f 0.3277 76.9671 9.049 8.8194 -0.2296 6.4968 8.4092 8.6021 -2.5521 -0.6398 -0.4469 12.4494 11.4085 -1.041 8.988 10.8902 11.2487 -3.4615 -1.5592 -1.2007 58.049 57.1905 -0.8585 54.521 56.4308 57.1064 -3.528 -1.6182 -0.9426 7.35 7.1262 -0.2238 5.4097 6.8574 6.7718 -1.9403 -0.4926 -0.5782 179.4788 -2.3222 -0.019 2.6876 10.1865 6.7578 nan 107.3922 140.0212 11.5754 157.0545 30.5534
m11f 0.246 100.3991 8.9697 7.7241 -1.2456 5.505 7.0614 7.6142 -3.4647 -1.9083 -1.3555 12.3702 10.1935 -2.1767 7.9706 9.478 10.0942 -4.3996 -2.8922 -2.276 57.9697 55.6426 -2.3271 53.4409 54.9118 55.5499 -4.5289 -3.0579 -2.4198 7.2707 5.6684 -1.6024 4.352 5.5106 5.0773 -2.9188 -1.7602 -2.1934 151.3904 -2.89 -0.4733 2.7408 10.2392 1.7146 nan 106.2917 145.6645 11.589 166.4593 8.6851
m11f 0.2338 100.3991 8.9224 8.3624 -0.56 4.9232 7.3663 8.316 -3.9993 -1.5561 -0.6064 12.3229 10.8849 -1.438 7.427 9.8004 10.8454 -4.8959 -2.5225 -1.4775 57.9224 56.478 -1.4445 52.9532 55.284 56.4491 -4.9693 -2.6384 -1.4734 7.2235 6.3375 -0.886 3.8189 5.9322 6.1183 -3.4046 -1.2913 -1.1052 176.0539 -2.8594 -0.5605 2.6643 10.2521 2.2273 nan 105.981 146.7739 11.5909 168.111 11.2816
m11f 0.2194 100.3991 8.8867 7.7951 -1.0916 -inf 7.1072 7.6953 -inf -1.7796 -1.1914 12.2872 10.3151 -1.9721 -inf 9.5795 10.2211 -inf -2.7077 -2.0661 57.8867 55.6865 -2.2002 -inf 55.0898 55.5597 -inf -2.7969 -2.327 7.1878 5.6946 -1.4931 -inf 5.6032 4.973 -inf -1.5846 -2.2148 125.1312 -2.8407 -0.3883 2.7751 10.2637 2.3549 nan 105.672 146.7488 11.5921 169.6085 11.9279
m11f 0.1917 100.3991 8.8865 8.1691 -0.7173 4.8518 7.6179 8.0255 -4.0347 -1.2686 -0.861 12.2869 10.6729 -1.614 7.3454 10.0727 10.545 -4.9415 -2.2142 -1.7419 57.8865 56.2253 -1.6612 52.867 55.5797 56.1137 -5.0195 -2.3068 -1.7728 7.1875 6.3303 -0.8572 3.8217 6.1657 5.8248 -3.3658 -1.0218 -1.3627 124.3962 -2.8996 -0.4626 2.7787 10.2836 1.6519 nan 105.4654 147.6552 11.5977 172.5781 8.3672
m11f 0.1651 97.705 8.9332 7.5389 -1.3942 3.7686 6.9065 7.4235 -5.1646 -2.0267 -1.5096 12.3336 10.0585 -2.2751 6.3252 9.3933 9.9483 -6.0084 -2.9404 -2.3853 57.9332 55.5156 -2.4175 51.8896 54.9171 55.3893 -6.0436 -3.016 -2.5438 7.2342 5.6301 -1.6041 2.4659 5.4919 5.0646 -4.7683 -1.7423 -2.1696 148.0248 -2.984 -0.512 2.8012 10.3093 1.6751 nan 105.088 149.2123 11.6028 176.2195 9.522
m11f 0.1565 97.705 8.8569 7.4574 -1.3995 3.8613 5.2842 7.4543 -4.9955 -3.5727 -1.4026 12.2573 10.032 -2.2253 6.418 7.6804 10.0232 -5.8393 -4.5769 -2.2341 57.8569 55.2917 -2.5652 51.9823 53.1115 55.2885 -5.8745 -4.7454 -2.5684 7.1579 4.4711 -2.6868 2.5586 3.912 4.3233 -4.5992 -3.2459 -2.8346 122.7711 -2.9795 -0.5513 2.7479 10.318 1.3346 nan 104.9666 150.1904 11.604 177.2988 7.5864
m11f 0.1418 97.705 8.997 7.6142 -1.3828 -inf 5.828 7.607 -inf -3.169 -1.39 12.3975 10.1816 -2.2159 -inf 8.2423 10.1698 -inf -4.1552 -2.2277 57.997 55.5074 -2.4896 -inf 53.7026 55.5004 -inf -4.2944 -2.4966 7.298 5.0658 -2.2322 -inf 4.5467 4.9092 -inf -2.7513 -2.3888 171.228 -2.9553 -0.516 2.7775 10.3284 1.4272 nan 104.8723 151.3535 11.6065 178.875 8.1125
m11f 0.1275 97.705 8.7033 7.3387 -1.3646 -inf 4.8296 7.3372 -inf -3.8737 -1.3661 12.1037 9.9426 -2.1611 -inf 7.1306 9.9331 -inf -4.9731 -2.1706 57.7033 55.195 -2.5083 -inf 53.0476 55.1917 -inf -4.6557 -2.5116 7.0043 4.1685 -2.8358 -inf 2.9029 4.1441 -inf -4.1014 -2.8602 97.4279 -3.0721 -0.585 2.7937 10.3385 1.2472 nan 104.7261 152.1672 11.6077 180.2857 7.0897
m11f 0.1234 97.705 9.0637 7.6514 -1.4123 -inf 5.1448 7.6499 -inf -3.9189 -1.4139 12.4642 10.2636 -2.2005 -inf 7.4838 10.2542 -inf -4.9803 -2.21 58.0637 55.4937 -2.57 -inf 53.3008 55.4907 -inf -4.7629 -2.573 7.3647 4.4927 -2.8721 -inf 3.5323 4.4421 -inf -3.8324 -2.9226 194.4208 -3.0122 -0.5659 2.7626 10.343 1.4977 nan 104.6567 152.4747 11.6082 180.8917 8.5134
m11f 0.1056 97.705 8.6686 7.3251 -1.3435 -inf -inf 7.3249 -inf -inf -1.3436 12.069 9.9482 -2.1208 -inf -inf 9.9392 -inf -inf -2.1298 57.6686 55.1603 -2.5082 -inf -inf 55.1602 -inf -inf -2.5084 6.9696 3.9962 -2.9733 -inf -inf 3.9961 -inf -inf -2.9735 96.6249 -3.0688 -0.5889 2.8042 10.3565 1.1764 nan 104.4268 153.7505 11.6101 182.8077 6.6872
m11f 0.0884 80.8448 8.7359 7.3373 -1.3986 -inf -inf 7.3371 -inf -inf -1.3988 12.1363 9.9596 -2.1768 -inf -inf 9.9498 -inf -inf -2.1866 57.7359 55.1591 -2.5768 -inf -inf 55.1589 -inf -inf -2.577 7.0369 3.9817 -3.0552 -inf -inf 3.9815 -inf -inf -3.0554 95.9557 -3.028 -0.6079 2.7192 10.3704 1.3821 nan 104.147 154.4963 11.6108 184.6526 8.1986
m11f 0.0809 80.8448 8.727 7.495 -1.2321 -inf 5.5529 7.4899 -inf -3.1741 -1.2372 12.1275 10.0957 -2.0318 -inf 7.943 10.0852 -inf -4.1845 -2.0423 57.727 55.3437 -2.3834 -inf 53.3469 55.3391 -inf -4.3801 -2.3879 7.0281 4.4743 -2.5538 -inf 4.1755 4.171 -inf -2.8526 -2.8571 95.6552 -3.013 -0.5336 2.8139 10.3771 1.3821 nan 104.072 155.0683 11.6115 185.5912 8.1986
m11f 0.0772 80.8448 8.9436 7.7064 -1.2372 -inf 5.6259 7.7027 -inf -3.3177 -1.2409 12.344 10.2963 -2.0477 -inf 8.027 10.2867 -inf -4.317 -2.0574 57.9436 55.541 -2.4026 -inf 53.4458 55.5374 -inf -4.4977 -2.4062 7.2446 4.6365 -2.6081 -inf 4.2433 4.4113 -inf -3.0013 -2.8333 143.3314 -2.9866 -0.5278 2.8026 10.3794 1.2267 nan 104.0333 155.2103 11.6119 185.9937 7.2765
m11f 0.0717 80.8448 8.3984 7.1609 -1.2376 -inf -inf 7.1607 -inf -inf -1.2377 11.7989 9.775 -2.0239 -inf -inf 9.767 -inf -inf -2.0319 57.3984 55.0149 -2.3836 -inf -inf 55.0147 -inf -inf -2.3837 6.6995 4.0114 -2.6881 -inf -inf 4.0113 -inf -inf -2.6882 47.526 -3.0219 -0.6427 2.7058 10.3844 1.2408 nan 103.9752 155.5949 11.6128 186.8913 7.3605
m11f 0.0662 80.8448 9.0307 7.77 -1.2607 -inf -inf 7.7699 -inf -inf -1.2608 12.4311 10.3692 -2.062 -inf -inf 10.3615 -inf -inf -2.0696 58.0307 55.6063 -2.4244 -inf -inf 55.6061 -inf -inf -2.4245 7.3317 4.4983 -2.8334 -inf -inf 4.4982 -inf -inf -2.8335 189.9455 -3.0623 -0.6021 2.7601 10.3885 1.2408 nan 103.9024 156.0885 11.6139 187.6027 7.3605
m11f 0.0502 80.8448 8.864 7.4697 -1.3943 -inf 4.9395 7.4683 -inf -3.9245 -1.3957 12.2645 10.0422 -2.2223 -inf 7.3376 10.0337 -inf -4.9269 -2.2308 57.864 55.2966 -2.5674 -inf 52.7502 55.2953 -inf -5.1138 -2.5688 7.1651 4.441 -2.7241 -inf 3.5692 4.3783 -inf -3.5959 -2.7868 117.8657 -2.99 -0.5348 2.7858 10.3999 1.4035 nan 103.7355 156.1946 11.6181 189.795 8.3252
m11f 0.0397 80.8448 8.9099 7.7759 -1.134 -inf 6.7159 7.7362 -inf -2.194 -1.1737 12.3104 10.286 -2.0244 -inf 9.1741 10.2453 -inf -3.1363 -2.065 57.9099 55.6775 -2.2324 -inf 54.6616 55.6334 -inf -3.2483 -2.2765 7.2109 5.5446 -1.6664 -inf 5.3866 5.0287 -inf -1.8243 -2.1822 140.9205 -3.0056 -0.6669 2.6851 10.408 1.506 nan 103.6385 155.963 11.621 191.386 8.9336
m11f 0.0329 80.8448 8.8697 7.8851 -0.9846 5.0911 7.2772 7.7611 -3.7786 -1.5925 -1.1086 12.2702 10.4204 -1.8497 7.5355 9.8174 10.2884 -4.7346 -2.4528 -1.9817 57.8697 55.8314 -2.0383 52.9848 55.3971 55.6311 -4.8849 -2.4726 -2.2386 7.1707 6.0168 -1.1539 3.9628 5.9502 5.1419 -3.2079 -1.2205 -2.0289 140.0758 -2.9351 -0.5853 2.7321 10.4138 1.6698 nan 103.5327 155.9386 11.6227 192.4887 9.9053
m11q 3.7407 19.5669 6.8455 8.0918 1.2463 7.4322 7.9267 7.079 0.5867 1.0812 0.2335 10.246 10.3113 0.0653 9.5082 9.9928 9.8697 -0.7378 -0.2532 -0.3763 55.8455 55.9738 0.1283 54.735 55.2029 55.8619 -1.1105 -0.6426 0.0164 5.1465 5.0633 -0.0832 4.2091 4.6392 4.7477 -0.9374 -0.5073 -0.3989 73.7333 -2.3905 -0.757 1.9452 6.9365 5.7821 nan 56.0145 44.4456 9.9636 14.5027 0.3368
m11q 3.3835 19.5669 5.7091 7.6631 1.9539 6.8235 7.4611 7.0196 1.1143 1.752 1.3104 9.1096 10.0716 0.962 9.183 9.7345 9.6839 0.0734 0.625 0.5743 54.7091 55.8528 1.1436 54.8721 55.3803 55.5998 0.163 0.6711 0.8907 4.0102 4.7863 0.7762 3.7941 4.3599 4.5053 -0.2161 0.3497 0.4952 115.134 -4.1154 -3.1562 1.3707 7.0458 0.2511 nan 69.8111 46.0358 10.3199 20.531 0.0146
m11q 3.2105 19.5669 6.9883 8.3263 1.338 7.6335 8.1455 7.4649 0.6452 1.1572 0.4766 10.3887 10.6649 0.2762 9.9077 10.3736 10.1614 -0.481 -0.0152 -0.2274 55.9883 56.3065 0.3182 55.2602 55.7131 56.1228 -0.7281 -0.2752 0.1345 5.2893 5.3824 0.0931 4.524 4.993 5.039 -0.7653 -0.2964 -0.2503 97.7841 -2.5984 -1.4684 1.6303 7.1888 3.4792 nan 71.0786 54.9854 10.3698 22.4256 0.2027
m11q 3.0251 19.5669 7.109 8.3331 1.224 7.4683 8.1903 7.4906 0.3592 1.0812 0.3815 10.5095 10.6381 0.1286 9.6488 10.396 10.1491 -0.8606 -0.1135 -0.3604 56.109 56.2499 0.1409 54.8992 55.7025 56.0772 -1.2098 -0.4066 -0.0319 5.4101 5.4029 -0.0071 4.4044 5.0697 5.0418 -1.0056 -0.3403 -0.3682 120.356 -2.3875 -1.2138 1.5899 7.3086 7.4731 nan 72.1974 48.64 10.4167 24.1958 0.4354
m11q 2.8049 19.5669 7.4727 8.5189 1.0463 7.7934 8.3382 7.7014 0.3207 0.8656 0.2287 10.8731 10.9462 0.0731 10.1523 10.6373 10.4879 -0.7208 -0.2358 -0.3852 56.4727 56.7488 0.2762 55.621 56.0693 56.604 -0.8517 -0.4034 0.1313 5.7737 5.8027 0.029 4.8267 5.342 5.5415 -0.947 -0.4317 -0.2322 167.2387 -2.1628 -0.9455 1.7793 7.5823 11.7562 nan 71.6884 57.4696 10.4467 26.1155 0.6849
m11q 2.5255 44.8664 7.2226 8.2832 1.0606 7.4154 8.1104 7.5679 0.1928 0.8878 0.3453 10.623 10.7085 0.0855 9.6563 10.33 10.4013 -0.9668 -0.293 -0.2218 56.2226 56.6141 0.3915 55.0714 55.715 56.5411 -1.1512 -0.5076 0.3185 5.5236 5.675 0.1514 4.4136 5.0696 5.5183 -1.1101 -0.454 -0.0053 172.8817 -2.5038 -1.1937 1.8265 7.6467 9.9589 nan 67.2029 55.946 10.4512 27.4578 0.553
m11q 2.1044 44.8664 7.4969 8.5471 1.0502 7.6834 8.3788 7.8131 0.1865 0.8819 0.3162 10.8973 10.9012 0.0038 9.911 10.5924 10.5101 -0.9863 -0.305 -0.3873 56.4969 56.631 0.1341 55.2295 55.9111 56.5173 -1.2674 -0.5858 0.0204 5.7979 5.7936 -0.0044 4.7503 5.4142 5.4856 -1.0476 -0.3838 -0.3124 182.2001 -2.5955 -1.1948 1.8159 7.8293 11.3738 nan 66.4312 61.1134 10.5651 33.0791 0.6316
m11q 1.7039 47.9864 6.6919 7.4672 0.7753 4.4677 7.0378 7.2643 -2.2242 0.346 0.5724 10.0923 9.7276 -0.3648 6.5982 9.1155 9.6036 -3.4941 -0.9768 -0.4888 55.6919 55.1705 -0.5214 51.7586 54.3182 55.1046 -3.9333 -1.3737 -0.5873 4.9929 4.5378 -0.4551 1.4012 4.0537 4.3647 -3.5917 -0.9392 -0.6282 166.3817 -3.2421 -2.2726 1.4136 7.8863 3.2008 nan 70.4228 54.869 10.6755 43.3561 0.0906
m11q 1.582 47.9864 7.2439 8.2038 0.96 6.7589 7.9511 7.8116 -0.485 0.7072 0.5677 10.6443 10.5825 -0.0618 8.922 10.1639 10.3577 -1.7223 -0.4804 -0.2866 56.2439 56.3049 0.061 54.2243 55.5773 56.2104 -2.0196 -0.6665 -0.0335 5.5449 5.4843 -0.0606 3.9043 5.0909 5.2397 -1.6406 -0.454 -0.3052 193.0373 -2.9819 -2.1507 1.356 7.9123 10.1021 nan 73.4032 63.7417 10.7819 48.0406 0.286
m11q 1.4231 47.9864 6.5804 7.3669 0.7865 3.6163 6.0109 7.3472 -2.9641 -0.5695 0.7668 9.9809 9.7063 -0.2746 5.7863 8.1977 9.6909 -4.1946 -1.7832 -0.2899 55.5804 55.2002 -0.3802 50.9612 53.4654 55.1921 -4.6193 -2.115 -0.3883 4.8814 4.4155 -0.4659 2.453 3.1916 4.3837 -2.4284 -1.6899 -0.4977 122.897 -3.4319 -2.7497 1.1142 7.9981 2.1032 nan 79.673 66.7523 10.8937 56.4673 0.0595
m11q 1.2826 50.2556 6.4709 7.4386 0.9678 2.7977 6.3671 7.4001 -3.6731 -0.1037 0.9292 9.8713 9.7812 -0.0901 4.9042 8.4841 9.7555 -4.9671 -1.3872 -0.1158 55.4709 55.2569 -0.214 50.017 53.7564 55.2429 -5.4538 -1.7144 -0.228 4.7719 4.5415 -0.2304 -0.3492 3.5505 4.4947 -5.1211 -1.2214 -0.2772 200.0726 -3.7706 -3.0702 0.9334 7.9959 1.4062 nan 80.5488 61.4537 10.9412 61.9672 0.0532
m11q 1.2183 50.2556 6.4905 7.352 0.8615 3.9487 6.7253 7.2347 -2.5418 0.2349 0.7442 9.8909 9.685 -0.2059 6.0569 8.8402 9.6146 -3.834 -1.0508 -0.2763 55.4905 55.1529 -0.3375 51.1722 54.0349 55.1184 -4.3183 -1.4556 -0.372 4.7915 4.5226 -0.2689 1.1925 3.8533 4.4176 -3.599 -0.9382 -0.3739 151.3195 -3.4171 -2.7153 1.0554 8.0586 2.4773 nan 80.2277 63.6596 10.9569 64.4538 0.0937
m11q 1.1575 50.2556 6.6209 7.2356 0.6147 3.4756 6.1564 7.1976 -3.1452 -0.4645 0.5767 10.0213 9.6075 -0.4138 5.6844 8.2941 9.5812 -4.337 -1.7272 -0.4401 55.6209 55.0705 -0.5503 50.9694 53.5788 55.0562 -4.6515 -2.0421 -0.5646 4.9219 4.3518 -0.5701 1.0787 3.3191 4.3092 -3.8432 -1.6029 -0.6127 177.5324 -3.8876 -2.8725 1.3396 8.1081 1.7916 nan 79.5374 72.3739 10.9662 66.4368 0.0677
m11q 1.1141 50.2556 7.3142 8.1896 0.8753 6.6175 7.8909 7.8621 -0.6967 0.5767 0.5478 10.7147 10.5966 -0.1181 8.8861 10.1403 10.3959 -1.8286 -0.5744 -0.3188 56.3142 56.3805 0.0663 54.2259 55.4787 56.3189 -2.0883 -0.8356 0.0046 5.6153 5.5626 -0.0527 3.7867 5.0727 5.3819 -1.8286 -0.5426 -0.2334 101.8931 -3.0316 -1.9177 1.6038 8.1828 9.6432 nan 78.4848 80.001 10.9664 67.2318 0.3646
m11q 0.9748 51.7398 7.4916 8.5125 1.0209 6.7015 8.2931 8.0936 -0.79 0.8015 0.602 10.892 10.8589 -0.0331 8.9319 10.5085 10.5924 -1.9601 -0.3835 -0.2996 56.4916 56.5079 0.0164 54.2358 55.8007 56.4102 -2.2558 -0.6908 -0.0814 5.7926 5.8627 0.0701 4.0968 5.5247 5.5817 -1.6958 -0.2679 -0.2109 181.402 -3.0825 -1.7899 1.7056 8.2386 6.4665 nan 75.4192 76.6089 10.9707 70.5952 0.4118
m11q 0.9146 51.7398 7.1009 7.7861 0.6852 5.4156 7.333 7.5945 -1.6853 0.2321 0.4936 10.5014 10.1705 -0.3308 7.9939 9.5994 10.0303 -2.5075 -0.902 -0.471 56.1009 55.7995 -0.3014 53.5811 54.9581 55.7288 -2.5198 -1.1428 -0.3721 5.4019 5.2293 -0.1726 2.9558 4.6928 5.0768 -2.4462 -0.7091 -0.3251 208.1832 -3.2523 -2.3781 1.4016 8.2546 2.3545 nan 74.3604 73.7174 10.9714 72.4005 0.1499
m11q 0.8691 51.7398 6.9866 7.8525 0.8659 5.5664 7.1522 7.7531 -1.4202 0.1656 0.7665 10.3871 10.3665 -0.0206 8.1666 9.5147 10.2973 -2.2204 -0.8723 -0.0897 55.9866 56.1682 0.1816 53.789 54.9909 56.1364 -2.1976 -0.9957 0.1498 5.2876 5.3422 0.0545 3.0972 4.5562 5.2616 -2.1904 -0.7315 -0.0261 104.2136 -3.2568 -2.1967 1.4589 8.2834 2.5556 nan 73.207 74.1401 10.9717 73.6897 0.1627
m11q 0.8203 78.7126 6.8497 7.6045 0.7549 4.4868 7.0756 7.4517 -2.3628 0.2259 0.6021 10.2501 9.9301 -0.32 6.6979 9.2667 9.823 -3.5522 -0.9834 -0.4271 55.8497 55.4662 -0.3834 51.9458 54.528 55.4129 -3.9038 -1.3217 -0.4368 5.1507 5.0485 -0.1022 1.8005 4.4541 4.9206 -3.3502 -0.6966 -0.2301 183.138 -3.4436 -2.4773 1.4926 8.3158 2.4709 nan 72.3924 76.2198 10.9722 75.5137 0.1102
m11q 0.7841 78.7126 7.1238 8.0954 0.9715 5.1486 7.7479 7.8354 -1.9752 0.6241 0.7115 10.5243 10.4226 -0.1017 7.4836 9.9573 10.2392 -3.0407 -0.5669 -0.2851 56.1238 55.9946 -0.1293 52.8726 55.2249 55.9133 -3.2512 -0.899 -0.2106 5.4249 5.5516 0.1267 2.8936 5.1678 5.3184 -2.5313 -0.2571 -0.1064 183.6123 -3.3527 -2.2221 1.5223 8.3412 4.9769 nan 71.8726 77.4176 10.9725 77.0005 0.2221
m11q 0.7396 78.7126 6.8856 7.5004 0.6149 -inf 6.8645 7.3862 -inf -0.021 0.5006 10.286 9.7775 -0.5085 -inf 9.0371 9.6898 -inf -1.2489 -0.5962 55.8856 55.2621 -0.6234 -inf 54.2934 55.2127 -inf -1.5921 -0.6728 5.1866 4.921 -0.2656 -inf 4.3636 4.78 -inf -0.823 -0.4065 210.1154 -3.5841 -2.6212 1.4364 8.3481 2.1932 nan 71.1222 74.6915 10.9728 78.7416 0.0979
m11q 0.7065 78.7126 7.0066 7.7523 0.7457 4.1336 7.354 7.5305 -2.873 0.3474 0.5239 10.407 10.0148 -0.3922 6.2491 9.5279 9.8425 -4.1579 -0.8791 -0.5645 56.0066 55.4536 -0.553 51.3844 54.7686 55.3531 -4.6222 -1.2379 -0.6535 5.3076 5.2177 -0.0899 1.6303 4.8637 4.9636 -3.6773 -0.4439 -0.344 184.0568 -3.4208 -2.4403 1.4496 8.3704 3.0112 nan 70.7422 75.2858 10.9731 80.1094 0.1344
m11q 0.6614 52.5494 7.6371 8.4496 0.8125 6.3029 8.2242 8.0492 -1.3342 0.5871 0.4122 11.0375 10.7838 -0.2538 8.5731 10.4829 10.4769 -2.4644 -0.5547 -0.5606 56.6371 56.3231 -0.3139 53.9391 55.8181 56.1577 -2.698 -0.8189 -0.4793 5.9381 5.9664 0.0283 4.2822 5.7442 5.5458 -1.6559 -0.1939 -0.3922 131.473 -2.4599 -1.3937 1.4174 8.4088 19.3932 nan 70.3975 74.9103 10.9733 82.4189 1.2448
m11q 0.506 78.1939 7.1713 8.0947 0.9233 5.0814 7.6404 7.906 -2.0899 0.469 0.7347 10.5718 10.4397 -0.1321 7.3472 9.8662 10.3036 -3.2246 -0.7056 -0.2682 56.1713 55.9717 -0.1997 52.6291 55.1389 55.9024 -3.5422 -1.0324 -0.269 5.4724 5.6448 0.1724 3.1317 5.2735 5.4019 -2.3406 -0.1989 -0.0705 157.0496 -3.0299 -2.2309 1.3826 8.4497 4.2535 nan 70.1136 76.2561 11.008 92.903 0.1756
m11q 0.4605 78.1939 6.7901 7.6894 0.8994 -inf 6.7161 7.6406 -inf -0.0739 0.8505 10.1905 10.0941 -0.0964 -inf 8.9152 10.0631 -inf -1.2753 -0.1274 55.7901 55.7423 -0.0478 -inf 54.1996 55.7296 -inf -1.5904 -0.0604 5.0911 5.2654 0.1743 -inf 4.4947 5.1847 -inf -0.5964 0.0936 182.5936 -3.5717 -2.666 1.2771 8.4634 1.9779 nan 70.1443 77.4209 11.0228 96.1058 0.0816
m11q 0.4112 78.1939 7.1874 7.8662 0.6788 3.2943 7.2047 7.7593 -3.8931 0.0173 0.572 10.5878 10.1751 -0.4127 5.5585 9.405 10.0931 -5.0294 -1.1828 -0.4948 56.1874 55.6298 -0.5576 50.8394 54.6772 55.5784 -5.348 -1.5101 -0.609 5.4884 5.4424 -0.0459 2.1542 4.933 5.2813 -3.3342 -0.5554 -0.2071 181.841 -2.9329 -2.1657 1.2374 8.4864 9.274 nan 72.5868 76.6809 11.104 103.2081 0.3828
m11q 0.3535 102.6228 7.0704 7.7577 0.6874 3.2841 6.9448 7.6851 -3.7863 -0.1256 0.6148 10.4708 10.0948 -0.376 5.4722 9.1349 10.0416 -4.9986 -1.3359 -0.4292 56.0704 55.4721 -0.5983 50.6681 54.3824 55.4352 -5.4022 -1.688 -0.6351 5.3714 5.2974 -0.074 2.1772 4.7859 5.137 -3.1942 -0.5855 -0.2344 180.2492 -3.1403 -2.3831 1.2658 8.5077 5.5926 nan 72.8438 77.5689 11.1049 108.471 0.207
m11q 0.3249 102.6228 6.6502 7.7735 1.1233 5.0382 7.1807 7.6443 -1.612 0.5306 0.9942 10.0506 10.0833 0.0326 7.1327 9.3646 9.9884 -2.9179 -0.686 -0.0623 55.6502 55.5235 -0.1267 52.5299 54.6829 55.4553 -3.1203 -0.9673 -0.1949 4.9512 5.4008 0.4496 2.6563 4.8882 5.2403 -2.2949 -0.063 0.2891 179.5507 -3.4957 -2.7907 1.1141 8.5168 2.5895 nan 72.5161 79.6236 11.1072 110.2391 0.0959
m11q 0.2585 100.3991 6.9174 7.6935 0.7761 -inf 6.6445 7.6528 -inf -0.2729 0.7354 10.3179 10.1118 -0.2061 -inf 8.8113 10.0865 -inf -1.5066 -0.2313 55.9174 55.6508 -0.2666 -inf 54.047 55.6398 -inf -1.8704 -0.2776 5.2185 5.1881 -0.0304 -inf 4.4937 5.09 -inf -0.7247 -0.1285 176.9634 -3.3949 -2.5638 1.3395 8.5319 2.9607 nan 71.8825 77.6841 11.1155 115.1817 0.1046
m11q 0.229 100.3991 7.1169 7.991 0.8741 3.0294 7.2118 7.912 -4.0875 0.0949 0.7951 10.5174 10.3329 -0.1844 5.1262 9.3955 10.2783 -5.3911 -1.1219 -0.2391 56.1169 55.8133 -0.3036 50.2511 54.6469 55.7826 -5.8658 -1.47 -0.3343 5.4179 5.5933 0.1753 1.977 5.0533 5.4453 -3.4409 -0.3646 0.0274 175.6766 -3.1249 -2.4242 1.2961 8.5443 4.2785 nan 71.5674 76.4747 11.1229 117.6422 0.1511
m11q 0.1962 100.3991 6.925 7.6578 0.7328 2.6639 6.8436 7.5854 -4.2612 -0.0814 0.6604 10.3255 10.0338 -0.2917 4.7682 9.0564 9.9844 -5.5572 -1.2691 -0.3411 55.925 55.6169 -0.3081 49.8854 54.3434 55.5932 -6.0396 -1.5816 -0.3319 5.2261 5.3681 0.142 1.7507 4.7242 5.2561 -3.4754 -0.5019 0.03 149.3928 -3.3155 -2.6389 1.2386 8.5562 2.5045 nan 70.7857 76.356 11.1244 119.5685 0.0885
m11q 0.1871 100.3991 6.2392 7.5456 1.3065 2.6627 6.8443 7.4493 -3.5765 0.6052 1.2101 9.6396 9.8608 0.2212 4.7671 9.0456 9.7874 -4.8725 -0.594 0.1478 55.2392 55.3225 0.0833 49.8843 54.3155 55.2775 -5.3549 -0.9237 0.0383 4.5402 5.2218 0.6816 1.7495 4.7002 5.0662 -2.7907 0.16 0.526 99.3144 -3.8183 -3.1389 1.2165 8.5616 2.5045 nan 70.4992 76.1529 11.1244 120.153 0.0885
m11q 0.1738 97.705 7.3655 8.4022 1.0366 5.194 7.9644 8.2045 -2.1715 0.5989 0.839 10.766 10.7801 0.0141 7.6709 10.2552 10.6253 -3.0951 -0.5108 -0.1407 56.3655 56.3575 -0.0081 53.2045 55.6288 56.2673 -3.1611 -0.7367 -0.0982 5.6666 6.0772 0.4106 3.7688 5.7351 5.8097 -1.8978 0.0686 0.1431 173.0661 -2.7142 -1.9493 1.311 8.5697 12.1361 nan 70.1743 76.0809 11.1244 121.0663 0.4082
m11q 0.0903 101.056 6.0329 7.4763 1.4434 2.8576 6.0537 7.4595 -3.1753 0.0208 1.4266 9.4333 10.0052 0.5718 5.1418 8.3288 9.9949 -4.2915 -1.1045 0.5615 55.0329 55.7454 0.7125 50.4481 53.7092 55.7414 -4.5848 -1.3237 0.7085 4.3339 5.1582 0.8243 0.6723 4.0698 5.1212 -3.6616 -0.2641 0.7873 72.0325 -4.0073 -3.0386 1.373 8.5882 0.8004 nan 69.1945 77.5439 11.1348 128.1615 0.041
m11q 0.0865 101.056 7.2014 8.0117 0.8103 3.8081 7.2876 7.9208 -3.3934 0.0862 0.7194 10.6019 10.3883 -0.2135 6.0158 9.4972 10.327 -4.5861 -1.1046 -0.2749 56.2014 55.9619 -0.2395 51.246 54.7781 55.9325 -4.9554 -1.4233 -0.2689 5.5024 5.6489 0.1465 2.5838 5.1117 5.4995 -2.9186 -0.3908 -0.0029 191.611 -3.3787 -2.71 1.2427 8.5851 5.1551 nan 69.1259 76.1442 11.1353 128.5019 0.2638
m11q 0.068 101.056 6.8405 7.8433 1.0028 3.9272 7.1437 7.7464 -2.9133 0.3032 0.9059 10.2409 10.2767 0.0358 6.1834 9.4303 10.2093 -4.0575 -0.8106 -0.0316 55.8405 55.9376 0.0971 51.513 54.8134 55.9037 -4.3275 -1.0271 0.0632 5.1415 5.3856 0.244 2.6712 4.7415 5.2727 -2.4703 -0.4 0.1312 142.4991 -3.6713 -2.7047 1.3024 8.6093 2.484 nan 68.8698 82.6934 11.1382 130.1363 0.1271
m11q 0.059 101.056 7.3024 7.7375 0.4351 3.5657 7.1115 7.6202 -3.7367 -0.1908 0.3178 10.7028 10.0284 -0.6744 5.7173 9.3001 9.9372 -4.9855 -1.4027 -0.7656 56.3024 55.4488 -0.8535 50.8676 54.5583 55.389 -5.4347 -1.744 -0.9134 5.6034 5.3134 -0.29 1.7093 4.8407 5.1349 -3.8941 -0.7627 -0.4685 141.9604 -3.1595 -2.2125 1.448 8.6202 8.6731 nan 68.6913 83.258 11.1385 130.8308 0.4439
m11q 0.0397 101.056 7.0724 7.3008 0.2284 -inf 6.3325 7.2513 -inf -0.7398 0.1789 10.4728 9.6291 -0.8437 -inf 8.5645 9.5881 -inf -1.9084 -0.8847 56.0724 55.085 -0.9874 -inf 53.8937 55.0561 -inf -2.1787 -1.0163 5.3734 4.8429 -0.5305 -inf 4.0985 4.7566 -inf -1.2749 -0.6168 164.0075 -3.3098 -2.4565 1.3512 8.6157 3.6917 nan 68.4718 78.9327 11.1414 132.6202 0.1889
m11q 0.0245 101.056 7.1053 8.2129 1.1076 4.8684 7.8271 7.9825 -2.237 0.7217 0.8771 10.5058 10.547 0.0413 7.1411 10.08 10.365 -3.3647 -0.4257 -0.1408 56.1053 56.0584 -0.0469 52.4498 55.3842 55.9549 -3.6555 -0.7211 -0.1504 5.4064 5.83 0.4236 3.6062 5.5436 5.5084 -1.8002 0.1372 0.102 162.7848 -3.1602 -2.2639 1.4718 8.6264 5.3856 nan 68.3886 78.0975 11.1447 134.0049 0.2756
m11v 3.9232 39.1338 6.9524 7.6767 0.7243 6.1737 7.4868 7.1856 -0.7788 0.5344 0.2331 10.3529 10.1043 -0.2485 8.2348 9.6337 9.915 -2.1181 -0.7191 -0.4379 55.9524 55.8886 -0.0638 53.4164 55.0057 55.826 -2.536 -0.9468 -0.1264 5.2535 4.9917 -0.2618 3.3007 4.69 4.6733 -1.9528 -0.5635 -0.5802 72.5133 -2.7544 -1.2978 1.7843 7.4432 2.5801 -2.5509 71.9821 55.6229 10.2882 17.567 0.326
m11v 3.7762 39.1338 7.0058 7.8714 0.8657 6.2924 7.6444 7.4521 -0.7134 0.6386 0.4464 10.4062 10.3101 -0.0961 8.491 9.851 10.1141 -1.9152 -0.5552 -0.2921 56.0058 56.1499 0.1441 53.8116 55.3069 56.0802 -2.1941 -0.6989 0.0745 5.3068 5.209 -0.0978 3.5355 4.8439 4.9473 -1.7712 -0.4629 -0.3595 110.1541 -2.6389 -1.5607 1.3444 7.4744 2.3423 -2.6198 69.9616 51.1798 10.2907 17.8675 0.2959
m11v 3.5071 39.1338 7.7072 8.5875 0.8804 7.6232 8.4324 7.8704 -0.084 0.7252 0.1632 11.1076 11.0184 -0.0893 9.7718 10.6647 10.7176 -1.3358 -0.4429 -0.39 56.7072 56.9412 0.234 55.0982 56.1706 56.8529 -1.609 -0.5365 0.1457 6.0082 6.0299 0.0217 4.898 5.716 5.6741 -1.1102 -0.2922 -0.3341 150.9894 -2.4122 -0.8686 1.8775 7.7134 8.1085 -2.7731 67.9149 58.1699 10.2976 18.9679 1.0244
m11v 3.4138 39.1338 5.2026 8.029 2.8265 7.2459 7.8925 7.0499 2.0434 2.69 1.8474 8.603 10.3009 1.6979 9.3639 10.0417 9.8243 0.7609 1.4387 1.2213 54.2026 56.0353 1.8328 54.6216 55.3855 55.9031 0.4191 1.1829 1.7005 3.5036 5.3813 1.8777 4.5086 5.1516 4.8233 1.005 1.648 1.3197 76.4746 -3.3175 -3.076 -0.1503 7.7642 0.2002 -2.6115 67.62 52.7469 10.2995 19.3926 0.0253
m11v 3.129 39.1338 7.0299 8.0044 0.9745 6.6131 7.8477 7.4229 -0.4168 0.8178 0.393 10.4304 10.4297 -0.0006 8.723 10.0358 10.1904 -1.7073 -0.3946 -0.24 56.0299 56.3015 0.2716 53.8711 55.3489 56.2483 -2.1588 -0.681 0.2184 5.3309 5.3314 0.0005 3.7864 5.0566 4.9753 -1.5446 -0.2744 -0.3557 97.7841 -2.7825 -1.5491 1.6625 7.8775 2.0803 -2.7935 70.4498 55.9264 10.4174 22.604 0.2628
m11v 3.0506 39.1338 7.284 8.3513 1.0673 6.7164 8.1993 7.7862 -0.5676 0.9153 0.5022 10.6845 10.7936 0.1091 8.8368 10.4248 10.5425 -1.8476 -0.2596 -0.1419 56.284 56.6304 0.3464 54.0151 55.773 56.5642 -2.2689 -0.511 0.2802 5.585 5.7344 0.1494 3.9709 5.4542 5.3955 -1.6141 -0.1308 -0.1895 159.7188 -2.7635 -1.4329 1.7393 7.9307 2.2114 -2.6072 74.7111 57.4689 10.4858 24.6353 0.2794
m11v 2.8282 39.1338 7.4499 8.4119 0.962 7.4072 8.2411 7.7665 -0.0427 0.7912 0.3166 10.8503 10.747 -0.1034 9.6301 10.4552 10.3622 -1.2203 -0.3951 -0.4881 56.4499 56.3153 -0.1346 54.8982 55.7569 56.1512 -1.5517 -0.693 -0.2987 5.7509 5.7652 0.0143 4.7461 5.5456 5.2439 -1.0048 -0.2053 -0.507 104.4837 -2.3782 -0.7893 1.9682 8.0166 6.9522 -4.2939 78.2612 62.2176 10.5451 28.0148 0.8784
m11v 2.5255 22.4332 6.5679 7.9235 1.3556 6.6428 7.7531 7.3585 0.0749 1.1851 0.7905 9.9684 10.2119 0.2435 8.7446 9.9302 9.8574 -1.2238 -0.0381 -0.1109 55.5679 55.775 0.207 53.9716 55.2496 55.6113 -1.5963 -0.3183 0.0433 4.869 5.1856 0.3167 3.893 4.9992 4.6599 -0.9759 0.1303 -0.2091 172.8817 -3.0231 -2.1227 1.5409 8.1331 0.5974 -2.4174 77.2008 63.761 10.5923 31.5478 0.1016
m11v 2.3369 22.4332 6.8515 7.4471 0.5956 5.5442 7.3025 6.8796 -1.3073 0.451 0.0281 10.2519 9.7281 -0.5238 7.7121 9.4727 9.3658 -2.5398 -0.7793 -0.8862 55.8515 55.2715 -0.5799 53.0548 54.7877 55.0948 -2.7967 -1.0638 -0.7567 5.1525 4.7296 -0.423 3.1686 4.58 4.151 -1.9839 -0.5725 -1.0015 88.273 -3.5884 -2.1294 1.7649 8.1609 0.9167 -2.3181 76.3801 68.5659 10.609 33.6785 0.1559
m11v 2.3016 22.4332 6.9159 7.8156 0.8998 6.3269 7.6699 7.2182 -0.589 0.754 0.3023 10.3163 10.1163 -0.2 8.4738 9.8398 9.767 -1.8426 -0.4766 -0.5493 55.9159 55.7157 -0.2002 53.8108 55.2041 55.548 -2.1051 -0.7118 -0.3679 5.2169 5.0552 -0.1617 3.6507 4.8612 4.5616 -1.5662 -0.3557 -0.6553 110.8134 -3.7947 -2.3479 1.6782 8.1533 0.9167 -2.4025 76.3998 67.868 10.6124 33.9535 0.1559
m11v 2.267 22.4332 6.9035 7.7254 0.8219 5.7251 7.5101 7.3062 -1.1784 0.6066 0.4027 10.304 10.0993 -0.2047 7.8769 9.7747 9.8154 -2.4271 -0.5293 -0.4886 55.9035 55.7533 -0.1502 53.2792 55.2533 55.5861 -2.6243 -0.6503 -0.3174 5.2046 5.0177 -0.1868 3.572 4.7618 4.6299 -1.6326 -0.4428 -0.5747 44.5539 -2.925 -1.6715 1.8535 8.1148 1.2645 -2.4933 76.5461 68.0601 10.6224 34.7018 0.215
m11v 2.2332 22.4332 7.2126 8.0568 0.8442 5.7564 7.8373 7.6498 -1.4561 0.6247 0.4372 10.613 10.4559 -0.1571 7.9271 10.1195 10.185 -2.686 -0.4935 -0.4281 56.2126 56.1192 -0.0933 53.3865 55.5771 55.9712 -2.8261 -0.6355 -0.2414 5.5136 5.4288 -0.0848 3.5936 5.1712 5.065 -1.92 -0.3424 -0.4486 89.4378 -2.968 -1.6242 1.832 8.1557 2.3227 -2.3915 76.6704 69.8226 10.6283 35.0917 0.395
m11v 2.2 22.4332 7.3122 8.4047 1.0925 6.5928 8.1415 8.0472 -0.7194 0.8293 0.735 10.7127 10.853 0.1403 8.7914 10.4077 10.6539 -1.9213 -0.305 -0.0587 56.3122 56.6155 0.3033 54.1432 55.8383 56.5344 -2.169 -0.4739 0.2222 5.6133 5.7981 0.1849 3.8681 5.4746 5.5086 -1.7451 -0.1386 -0.1046 135.0734 -3.2475 -1.797 1.8318 8.2165 2.3227 -1.9944 76.9585 71.8854 10.6403 35.9185 0.395
m11v 2.1675 22.4332 6.6805 7.841 1.1606 5.782 7.4505 7.6077 -0.8985 0.7701 0.9273 10.0809 10.3625 0.2816 7.94 9.6563 10.2651 -2.1409 -0.4246 0.1842 55.6805 56.2475 0.567 53.2511 55.0375 56.2194 -2.4293 -0.6429 0.5389 4.9815 5.2272 0.2457 3.0203 4.7082 5.0667 -1.9612 -0.2732 0.0852 45.2579 -3.3816 -2.0276 1.8128 8.2303 0.9828 -1.8103 77.1592 71.1985 10.6473 36.4279 0.1671
m11v 2.12 22.4332 7.5546 8.3919 0.8373 6.9209 8.1618 7.9688 -0.6337 0.6072 0.4142 10.955 10.8079 -0.1471 9.1199 10.3927 10.5822 -1.8351 -0.5624 -0.3728 56.5546 56.5126 -0.042 54.3576 55.7356 56.4296 -2.197 -0.819 -0.125 5.8556 5.8333 -0.0223 4.276 5.5313 5.5085 -1.5796 -0.3243 -0.3471 136.5803 -2.9372 -1.2531 1.9626 8.2909 6.8135 -2.2557 77.4171 72.4256 10.6602 37.4133 1.1587
m11v 1.9858 22.4332 7.4871 7.9504 0.4633 4.0487 7.6417 7.6568 -3.4384 0.1546 0.1697 10.8875 10.3544 -0.5332 6.3366 9.8532 10.189 -4.5509 -1.0343 -0.6986 56.4871 56.0124 -0.4747 51.682 55.2308 55.9339 -4.8051 -1.2563 -0.5532 5.7881 5.3602 -0.4279 1.1193 4.992 5.1174 -4.6688 -0.7962 -0.6707 137.8417 -3.3497 -1.6831 1.9384 8.3427 1.6096 -1.8136 77.4229 72.2897 10.6867 39.6561 0.2737
m11v 1.9439 22.4332 7.3597 8.0583 0.6986 6.0633 7.7097 7.7921 -1.2963 0.35 0.4324 10.7601 10.5374 -0.2227 8.2754 9.9821 10.392 -2.4847 -0.778 -0.3681 56.3597 56.3661 0.0064 53.6582 55.5199 56.2983 -2.7015 -0.8398 -0.0614 5.6607 5.4842 -0.1765 3.355 5.0728 5.2658 -2.3057 -0.5879 -0.3949 92.1455 -3.3275 -1.6396 1.9412 8.3963 2.9081 -1.7928 77.4426 75.4718 10.7002 40.8654 0.4946
m11v 1.8507 47.9864 7.3582 7.9454 0.5872 5.1911 7.6249 7.6615 -2.1671 0.2667 0.3033 10.7587 10.302 -0.4566 7.3877 9.8184 10.128 -3.3709 -0.9403 -0.6306 56.3582 55.8711 -0.4871 52.6085 55.1203 55.7859 -3.7497 -1.2379 -0.5723 5.6592 5.4721 -0.1872 2.5724 5.1418 5.1974 -3.0868 -0.5174 -0.4618 116.7336 -3.2146 -1.7335 1.8647 8.4578 1.2183 -2.064 77.1921 74.1225 10.7167 42.6695 0.3652
m11v 1.7511 47.9864 7.7363 8.3936 0.6573 6.3216 8.1054 8.0717 -1.4147 0.3691 0.3355 11.1367 10.8987 -0.2381 8.5965 10.3619 10.7465 -2.5402 -0.7749 -0.3903 56.7363 56.8082 0.0719 53.9449 55.7527 56.7676 -2.7914 -0.9836 0.0313 6.0373 6.0017 -0.0356 3.8517 5.6414 5.7474 -2.1856 -0.396 -0.29 165.3767 -3.1967 -1.4842 2.0551 8.5309 2.0168 -1.6685 76.6161 77.7125 10.7316 44.7017 0.6045
m11v 1.7155 47.9864 7.7322 8.3236 0.5914 6.1633 8.0774 7.9529 -1.5689 0.3451 0.2206 11.1327 10.7512 -0.3814 8.3331 10.2918 10.5634 -2.7996 -0.8409 -0.5693 56.7322 56.5414 -0.1908 53.5907 55.6263 56.4846 -3.1415 -1.106 -0.2477 6.0333 5.9316 -0.1017 3.6478 5.6393 5.6169 -2.3855 -0.3939 -0.4163 118.7599 -3.1309 -1.4352 2.0493 8.5664 2.0168 -1.9314 76.3581 79.1952 10.7349 45.3216 0.6045
m11v 1.6808 47.9864 7.6118 8.1246 0.5128 6.2959 7.9003 7.7142 -1.316 0.2884 0.1024 11.0123 10.4795 -0.5328 8.4602 10.0987 10.2385 -2.552 -0.9135 -0.7738 56.6118 56.1174 -0.4944 53.6986 55.4084 56.0209 -2.9132 -1.2035 -0.5909 5.9128 5.7167 -0.1961 3.7813 5.455 5.3612 -2.1315 -0.4578 -0.5517 119.2603 -3.1722 -1.4847 2.037 8.5795 1.5911 -2.0588 76.1794 79.0602 10.7361 45.6191 0.4769
m11v 1.636 47.9864 6.975 7.4602 0.4852 -inf 7.2448 7.0524 -inf 0.2698 0.0775 10.3754 9.8036 -0.5719 -inf 9.486 9.5183 -inf -0.8894 -0.8571 55.975 55.3318 -0.6432 -inf 54.8111 55.176 -inf -1.1639 -0.799 5.276 5.0656 -0.2104 -inf 4.8506 4.6571 -inf -0.4254 -0.6189 47.8541 -3.4349 -1.8686 1.9047 8.5928 0.7586 -1.8971 75.3734 76.7099 10.7368 46.3372 0.2274
m11v 1.582 47.9864 7.7202 7.9394 0.2192 4.4634 7.6562 7.6194 -3.2568 -0.0639 -0.1007 11.1206 10.3017 -0.8189 6.6305 9.8745 10.0979 -4.4901 -1.2461 -1.0227 56.7202 55.9037 -0.8165 51.9262 55.2089 55.8056 -4.7939 -1.5113 -0.9145 6.0212 5.5729 -0.4482 1.649 5.269 5.2747 -4.3722 -0.7521 -0.7465 144.6607 -3.2493 -1.6025 1.9465 8.6242 2.0333 -2.0269 74.688 77.454 10.7386 47.2121 0.6094
m11v 1.5403 47.9864 7.5009 8.0594 0.5584 -inf 7.7399 7.776 -inf 0.239 0.275 10.9014 10.457 -0.4444 -inf 9.9714 10.2849 -inf -0.93 -0.6165 56.5009 56.1069 -0.3941 -inf 55.2846 56.036 -inf -1.2163 -0.465 5.802 5.7282 -0.0737 -inf 5.3959 5.4564 -inf -0.406 -0.3456 121.2518 -3.348 -1.677 1.974 8.6445 1.7794 -2.0594 74.2484 76.5883 10.7437 48.4029 0.5333
m11v 1.5 47.9864 7.269 7.7036 0.4346 -inf 7.4572 7.34 -inf 0.1882 0.071 10.6694 10.1084 -0.561 -inf 9.7071 9.8886 -inf -0.9623 -0.7809 56.269 55.7996 -0.4694 -inf 55.1153 55.6989 -inf -1.1537 -0.5701 5.57 5.369 -0.201 -inf 5.1122 5.0188 -inf -0.4578 -0.5512 73.1495 -3.2766 -1.7081 1.9079 8.6757 1.7794 -1.8558 73.8779 76.9262 10.747 49.1909 0.5333
m11v 1.4513 47.9864 7.6899 8.009 0.3191 3.7485 7.7714 7.6335 -3.9413 0.0816 -0.0564 11.0903 10.3647 -0.7256 5.8829 9.9965 10.1215 -5.2074 -1.0938 -0.9688 56.6899 55.9581 -0.7317 51.172 55.3475 55.836 -5.5178 -1.3423 -0.8539 5.9909 5.7154 -0.2755 1.5799 5.4776 5.3401 -4.411 -0.5133 -0.6508 122.6089 -3.2145 -1.5611 1.9264 8.6901 1.7851 -1.6824 73.496 77.0169 10.7525 50.2899 0.5351
m11v 1.4231 47.9864 7.4059 7.7167 0.3108 -inf 7.5116 7.2924 -inf 0.1057 -0.1136 10.8064 10.0486 -0.7578 -inf 9.7273 9.7668 -inf -1.079 -1.0396 56.4059 55.5855 -0.8205 -inf 55.0308 55.4435 -inf -1.3752 -0.9624 5.707 5.4539 -0.2531 -inf 5.2442 5.037 -inf -0.4627 -0.67 49.3061 -3.0653 -1.5805 1.8303 8.7188 2.052 -1.6929 73.2788 77.441 10.756 50.9551 0.6151
m11v 1.3595 50.2556 7.8096 7.9588 0.1493 6.5175 7.6649 7.6174 -1.2921 -0.1447 -0.1921 11.21 10.3369 -0.8731 8.7209 9.8682 10.1399 -2.4891 -1.3418 -1.0701 56.8096 55.9576 -0.852 53.9707 55.1678 55.8753 -2.8389 -1.6417 -0.9343 6.1106 5.6922 -0.4184 4.2717 5.3917 5.3564 -1.8389 -0.7189 -0.7542 148.9019 -3.1851 -1.5071 1.9383 8.7446 2.8527 -1.6895 72.6216 77.4782 10.7627 52.5284 0.8284
m11v 1.2662 50.2556 8.1151 8.5754 0.4603 6.6543 8.3884 8.1042 -1.4609 0.2732 -0.0109 11.5156 10.9569 -0.5587 8.8493 10.6225 10.6804 -2.6663 -0.8931 -0.8352 57.1151 56.6496 -0.4655 54.1115 55.9656 56.5473 -3.0037 -1.1496 -0.5679 6.4162 6.3806 -0.0355 4.5328 6.1759 5.939 -1.8834 -0.2403 -0.4771 200.6077 -2.8471 -1.1454 2.0669 8.8104 4.3257 -1.9795 71.7683 80.3314 10.7714 54.9188 1.2562
m11v 1.25 50.2556 7.6057 8.239 0.6334 6.3022 8.0929 7.677 -1.3035 0.4872 0.0714 11.0061 10.5658 -0.4404 8.5564 10.3231 10.1869 -2.4497 -0.683 -0.8192 56.6057 56.0955 -0.5101 53.862 55.6319 55.9086 -2.7436 -0.9738 -0.697 5.9067 6.0296 0.123 4.2103 5.8722 5.4905 -1.6964 -0.0345 -0.4162 125.6632 -2.8198 -1.272 1.9499 8.8203 4.1077 -1.9302 71.714 79.2011 10.7726 55.2027 1.1929
m11v 1.1799 50.2556 7.6332 8.0395 0.4063 4.0329 7.6771 7.7921 -3.6003 0.0439 0.159 11.0336 10.5117 -0.5219 6.3081 9.9872 10.3573 -4.7255 -1.0465 -0.6763 56.6332 56.3287 -0.3044 51.5825 55.6778 56.2189 -5.0507 -0.9554 -0.4142 5.9342 5.8339 -0.1004 2.5058 5.4941 5.568 -3.4284 -0.4401 -0.3662 202.5352 -3.3931 -1.7802 1.8764 8.8225 1.2714 -1.5915 71.247 74.2899 10.7869 57.6191 0.3692
m11v 1.0861 51.7398 7.6779 7.7871 0.1093 4.3876 7.56 7.3966 -3.2903 -0.1179 -0.2813 11.0783 10.1018 -0.9765 6.5357 9.779 9.821 -4.5426 -1.2993 -1.2573 56.6779 55.6037 -1.0742 51.71 55.0962 55.4419 -4.9678 -1.5817 -1.2359 5.9789 5.565 -0.4139 3.3354 5.365 5.125 -2.6435 -0.6139 -0.8539 127.8199 -3.3467 -1.6242 1.989 8.8618 1.6697 -1.8045 70.1984 78.8418 10.7974 60.3624 0.4766
m11v 1.0656 51.7398 7.4328 7.3763 -0.0565 4.0933 7.0711 7.0789 -3.3395 -0.3617 -0.3538 10.8332 9.6793 -1.1539 6.2176 9.2533 9.4744 -4.6156 -1.5799 -1.3588 56.4328 55.1691 -1.2637 51.3538 54.519 55.059 -5.079 -1.9138 -1.3738 5.7338 5.152 -0.5818 3.0634 4.8737 4.8194 -2.6703 -0.8601 -0.9144 128.2291 -3.4357 -1.7371 1.9641 8.8709 1.1304 -1.8506 70.0542 79.4378 10.7996 60.8513 0.3227
m11v 1.0192 51.7398 7.7684 7.8895 0.121 4.7409 7.5353 7.6352 -3.0275 -0.2331 -0.1333 11.1689 10.3225 -0.8464 6.9493 9.7656 10.1807 -4.2196 -1.4033 -0.9882 56.7684 56.0529 -0.7155 52.272 55.1067 56.0007 -4.4965 -1.6618 -0.7677 6.0695 5.7133 -0.3561 3.1505 5.3852 5.4356 -2.919 -0.6843 -0.6339 180.0702 -3.3664 -1.651 2.0519 8.8894 1.8075 -1.654 69.6516 79.4208 10.8058 62.3468 0.5159
m11v 0.9564 51.7398 7.8093 8.3585 0.5492 5.2491 8.1551 7.9303 -2.5601 0.3458 0.121 11.2097 10.7007 -0.509 7.4532 10.3704 10.4265 -3.7565 -0.8393 -0.7832 56.8093 56.2672 -0.542 52.7067 55.6734 56.1393 -4.1026 -1.1358 -0.6699 6.1103 6.2162 0.1059 3.3614 6.0252 5.7656 -2.7489 -0.0851 -0.3446 207.5261 -3.2494 -1.6127 1.9767 8.9281 2.5112 -1.4316 69.1308 79.2599 10.8149 64.6546 0.7168
m11v 0.9443 51.7398 7.3126 8.0347 0.7221 5.3593 7.8423 7.5859 -1.9532 0.5297 0.2733 10.713 10.3386 -0.3744 7.5688 10.0324 10.0411 -3.1442 -0.6806 -0.6719 56.3126 55.8512 -0.4613 52.835 55.3124 55.7024 -3.4776 -1.0002 -0.6101 5.6136 5.8813 0.2677 3.3671 5.7019 5.4068 -2.2465 0.0883 -0.2068 129.8773 -3.3996 -1.8074 1.9161 8.936 1.0662 -1.4503 69.0743 78.8729 10.8159 64.9521 0.3043
m11v 0.8859 51.7398 7.7246 8.1035 0.3789 4.4012 7.9273 7.6264 -3.3235 0.2026 -0.0982 11.1251 10.4961 -0.629 6.5516 10.1476 10.2377 -4.5735 -0.9775 -0.8874 56.7246 56.2284 -0.4962 51.7335 55.4589 56.1475 -4.9912 -1.2657 -0.5772 6.0257 5.9948 -0.0309 3.1344 5.8131 5.5269 -2.8913 -0.2126 -0.4988 156.3089 -3.2118 -1.5456 1.9241 8.9481 2.1724 -1.6143 68.4899 77.8586 10.8232 67.1276 0.6201
m11v 0.8691 51.7398 7.2788 7.6804 0.4016 4.295 7.4731 7.2594 -2.9838 0.1942 -0.0195 10.6793 10.0937 -0.5856 6.6574 9.7397 9.8394 -4.0219 -0.9396 -0.8399 56.2788 55.7708 -0.5081 52.0451 55.0862 55.6701 -4.2338 -1.1926 -0.6088 5.5799 5.6121 0.0322 2.4495 5.4016 5.1958 -3.1304 -0.1783 -0.384 52.1255 -3.1913 -1.715 1.8298 8.9557 1.3922 -1.5643 68.3539 76.7558 10.8251 67.6499 0.3974
m11v 0.8256 52.4751 7.5015 7.5765 0.075 -inf 7.1951 7.3432 -inf -0.3063 -0.1583 10.9019 10.0142 -0.8877 -inf 9.4324 9.8822 -inf -1.4695 -1.0197 56.5015 55.7113 -0.7902 -inf 54.7648 55.6592 -inf -1.7367 -0.8423 5.8025 5.5377 -0.2648 -inf 5.1722 5.2928 -inf -0.6303 -0.5097 156.9783 -3.3398 -1.762 1.839 8.9673 2.5778 -1.7252 67.8476 76.4615 10.8323 69.5857 0.485
m11v 0.815 52.4751 7.2937 7.3326 0.0389 -inf 7.0487 7.0137 -inf -0.245 -0.28 10.6941 9.7147 -0.9795 -inf 9.2875 9.5111 -inf -1.4067 -1.183 56.2937 55.3388 -0.9549 -inf 54.6361 55.2428 -inf -1.6576 -1.0509 5.5947 5.2853 -0.3094 -inf 5.0237 4.941 -inf -0.5711 -0.6537 131.0939 -3.4509 -1.8803 1.8421 8.9705 1.9693 -1.7969 67.7783 76.6363 10.8331 69.813 0.3705
m11v 0.774 52.4751 7.6658 7.8195 0.1537 -inf 7.5505 7.4839 -inf -0.1153 -0.1819 11.0662 10.1697 -0.8965 -inf 9.7796 9.9423 -inf -1.2866 -1.1239 56.6658 55.7144 -0.9514 -inf 55.092 55.596 -inf -1.5738 -1.0698 5.9668 5.7596 -0.2072 -inf 5.5309 5.3718 -inf -0.436 -0.595 209.6951 -3.3884 -1.8162 1.8787 8.9889 2.8866 -1.5693 67.3225 78.539 10.8412 71.8464 0.5431
m11v 0.764 52.4751 7.5284 7.7819 0.2535 -inf 7.4691 7.4922 -inf -0.0593 -0.0361 10.9288 10.1462 -0.7827 -inf 9.6982 9.9544 -inf -1.2306 -0.9744 56.5284 55.7071 -0.8213 -inf 55.0122 55.6092 -inf -1.5161 -0.9192 5.8294 5.7303 -0.0991 -inf 5.4598 5.3964 -inf -0.3696 -0.433 131.209 -3.4539 -1.8758 1.871 8.993 2.8866 -1.5485 67.2814 78.7019 10.8429 72.2063 0.5431
m11v 0.7065 52.4751 7.2967 6.8918 -0.4049 -inf 6.4878 6.674 -inf -0.809 -0.6227 10.6972 9.2289 -1.4683 -inf 8.709 9.0709 -inf -1.9882 -1.6263 56.2967 54.7521 -1.5447 -inf 54.1154 54.6381 -inf -2.1813 -1.6587 5.5978 4.719 -0.8788 -inf 4.4367 4.3984 -inf -1.1611 -1.1994 105.1479 -3.5298 -1.879 1.9222 9.0077 1.6907 -1.3092 66.9494 78.6665 10.8544 74.8011 0.3181
m11v 0.6882 52.4751 7.5221 7.5028 -0.0194 4.0991 7.1164 7.2727 -3.423 -0.4057 -0.2494 10.9226 9.9107 -1.0118 6.2318 9.3449 9.7722 -4.6908 -1.5777 -1.1503 56.5221 55.5482 -0.974 51.3872 54.6606 55.4879 -5.1349 -1.8615 -1.0342 5.8231 5.4773 -0.3459 3.0448 5.1357 5.2103 -2.7784 -0.6874 -0.6128 105.1814 -3.4008 -1.7652 1.9454 9.0176 1.8941 -1.3611 66.8382 79.7691 10.8569 75.5387 0.3564
m11v 0.6747 52.4751 6.7468 7.2242 0.4774 4.1005 6.9832 6.8527 -2.6463 0.2364 0.1059 10.1472 9.5357 -0.6115 6.2332 9.1986 9.2669 -3.914 -0.9486 -0.8803 55.7468 55.0183 -0.7285 51.3886 54.4871 54.8667 -4.3581 -1.2597 -0.88 5.0478 5.2181 0.1703 3.0462 5.0077 4.7948 -2.0016 -0.0401 -0.253 52.6821 -3.7189 -2.1378 1.8907 9.0254 1.2135 -1.342 66.7574 80.1478 10.8589 76.0925 0.2283
m11v 0.6103 78.824 7.7529 7.1439 -0.609 -inf 6.7045 6.9476 -inf -1.0484 -0.8053 11.1533 9.449 -1.7043 -inf 8.8942 9.3022 -inf -2.2592 -1.8512 56.7529 54.8265 -1.9264 -inf 54.1699 54.7182 -inf -2.583 -2.0347 6.0539 4.9835 -1.0704 -inf 4.762 4.585 -inf -1.2919 -1.4689 184.1194 -3.4208 -1.6271 2.0209 9.0487 2.4532 -1.3162 66.4451 82.3458 10.8733 79.4434 0.7148
m11v 0.5939 78.824 7.4572 6.6486 -0.8086 -inf 6.0962 6.5056 -inf -1.361 -0.9517 10.8577 8.9958 -1.8619 -inf 8.2703 8.8968 -inf -2.5874 -1.9609 56.4572 54.2905 -2.1668 -inf 53.5627 54.2003 -inf -2.8945 -2.2569 5.7583 4.165 -1.5932 -inf 3.9726 3.7189 -inf -1.7857 -2.0394 105.1458 -3.5805 -1.8361 2.0275 9.0578 1.1533 -1.2903 66.368 83.5025 10.876 80.2959 0.336
m11v 0.5739 78.824 7.2819 7.2576 -0.0244 -inf 6.7604 7.0911 -inf -0.5216 -0.1908 10.6824 9.5834 -1.099 -inf 8.9639 9.4623 -inf -1.7185 -1.2201 56.2819 55.071 -1.211 -inf 54.268 54.9966 -inf -2.0139 -1.2854 5.583 5.1505 -0.4324 -inf 4.8316 4.8667 -inf -0.7514 -0.7162 78.7075 -3.452 -1.8152 2.0516 9.066 1.7174 -1.6528 66.2686 83.966 10.8815 81.3609 0.5004
m11v 0.5622 78.824 7.8416 7.5925 -0.2491 3.7002 7.35 7.2235 -4.1414 -0.4915 -0.6181 11.242 9.8578 -1.3842 5.8296 9.5412 9.5684 -5.4124 -1.7008 -1.6736 56.8416 55.1984 -1.6432 50.9913 54.8162 54.9656 -5.8503 -2.0253 -1.876 6.1426 5.516 -0.6266 1.9081 5.3854 4.9302 -4.2346 -0.7572 -1.2124 157.6534 -3.2646 -1.4569 2.1011 9.0783 3.6037 -1.5578 66.2169 83.9544 10.8853 82.0805 1.0501
m11v 0.4917 130.3232 7.2842 7.0856 -0.1986 -inf 6.8455 6.7135 -inf -0.4387 -0.5707 10.6846 9.3878 -1.2969 -inf 9.0856 9.0826 -inf -1.599 -1.602 56.2842 54.7626 -1.5216 -inf 54.4344 54.487 -inf -1.8498 -1.7972 5.5852 5.0228 -0.5624 -inf 4.9147 4.3657 -inf -0.6705 -1.2195 104.6802 -3.7376 -2.0588 2.047 9.1111 0.7699 -1.2121 66.1319 85.1382 10.9061 86.5132 0.2657
m11v 0.4777 130.3232 7.8106 7.4191 -0.3915 4.1233 7.0886 7.1451 -3.6873 -0.722 -0.6655 11.211 9.709 -1.502 6.3496 9.2811 9.5028 -4.8615 -1.9299 -1.7083 56.8106 55.0961 -1.7145 51.5789 54.5318 54.9576 -5.2317 -2.2788 -1.853 6.1116 5.3865 -0.7252 3.1892 5.1784 4.9596 -2.9224 -0.9332 -1.152 130.6569 -3.439 -1.6844 1.9896 9.1178 2.3156 -0.9658 66.0863 84.8823 10.9092 87.2878 0.7992
m11v 0.4112 130.3232 7.8928 7.9612 0.0684 3.608 7.751 7.5449 -4.2848 -0.1417 -0.3479 11.2932 10.2441 -1.0492 5.669 9.9597 9.924 -5.6242 -1.3335 -1.3692 56.8928 55.6765 -1.2163 50.7519 55.2489 55.4733 -6.1408 -1.6438 -1.4195 6.1938 5.9557 -0.2381 2.3886 5.837 5.3337 -3.8052 -0.3568 -0.8601 181.9081 -3.3977 -1.6531 2.0584 9.1592 2.2586 -1.9365 66.122 85.7082 10.9315 92.0147 0.7795
m11v 0.3956 130.3232 7.5371 7.9257 0.3887 3.6074 7.7248 7.4944 -3.9297 0.1877 -0.0427 10.9375 10.1951 -0.7425 5.6684 9.9284 9.8552 -5.2691 -1.0091 -1.0824 56.5371 55.5988 -0.9383 50.7514 55.2094 55.3712 -5.7857 -1.3277 -1.1659 5.8381 5.9199 0.0818 2.388 5.8082 5.2748 -3.4501 -0.0299 -0.5633 129.5681 -3.7002 -1.9711 2.0057 9.1739 1.6886 -1.7551 66.1402 86.0951 10.9372 93.2138 0.5828
m11v 0.3138 76.9671 8.0736 8.4117 0.3381 6.3095 8.1962 7.9952 -1.764 0.1226 -0.0784 11.474 10.7532 -0.7209 8.5127 10.4376 10.4607 -2.9613 -1.0365 -1.0134 57.0736 56.2805 -0.7931 53.7668 55.7677 56.1193 -3.3068 -1.3059 -0.9543 6.3746 6.4093 0.0347 4.6267 6.2562 5.8573 -1.748 -0.1184 -0.5173 179.1877 -3.3016 -1.4624 2.0996 9.2271 2.4273 -1.496 66.056 88.108 10.9621 99.2605 1.0491
m11v 0.2411 100.3991 8.1527 8.6176 0.465 6.0129 8.3737 8.2483 -2.1398 0.221 0.0957 11.5531 11.0247 -0.5284 8.2136 10.6419 10.7912 -3.3395 -0.9112 -0.7619 57.1527 56.6878 -0.4649 53.4677 56.0061 56.5861 -3.6849 -1.1465 -0.5666 6.4537 6.7284 0.2747 4.434 6.5278 6.2904 -2.0197 0.0741 -0.1633 201.5928 -3.067 -1.4835 1.9792 9.2913 2.6164 -1.2483 70.436 86.9957 11.0696 111.9607 1.5304
m11v 0.1962 100.3991 8.1673 8.4111 0.2438 3.3477 8.1226 8.0971 -4.8195 -0.0447 -0.0702 11.5677 10.84 -0.7277 5.5158 10.4059 10.6405 -6.0519 -1.1618 -0.9273 57.1673 56.4739 -0.6934 50.7261 55.7619 56.3802 -6.4411 -1.4054 -0.7871 6.4683 6.5611 0.0928 1.936 6.3197 6.1909 -4.5323 -0.1486 -0.2774 149.3928 -2.8778 -1.3831 1.9269 9.3258 2.7281 -1.2196 77.0088 84.4287 11.2018 127.0863 1.5957
m11v 0.1871 100.3991 7.3027 8.2682 0.9655 3.3466 8.0773 7.8191 -3.9561 0.7747 0.5164 10.7031 10.6189 -0.0842 5.5147 10.3356 10.299 -5.1885 -0.3676 -0.4041 56.3027 56.1334 -0.1693 50.725 55.6572 55.9569 -5.5777 -0.6455 -0.3458 5.6037 6.4205 0.8168 1.9348 6.2642 5.9008 -3.6689 0.6604 0.2971 99.3144 -3.7115 -2.1921 1.764 9.3336 0.614 -1.0399 77.1664 83.9092 11.209 128.5292 0.3591
m11v 0.1544 97.705 7.947 8.0344 0.0874 -inf 7.6598 7.7963 -inf -0.2873 -0.1507 11.3475 10.367 -0.9805 -inf 9.904 10.1828 -inf -1.4435 -1.1647 56.947 55.8791 -1.0679 -inf 55.2264 55.7698 -inf -1.7206 -1.1772 6.2481 6.1612 -0.0869 -inf 5.9078 5.8065 -inf -0.3402 -0.4416 172.0949 -3.2883 -1.7188 1.8535 9.3514 2.1957 -0.7646 77.327 84.4803 11.2251 132.4901 0.8475
m11v 0.1418 97.705 7.868 7.903 0.035 -inf 7.5777 7.6249 -inf -0.2903 -0.2431 11.2684 10.2821 -0.9863 -inf 9.8662 10.071 -inf -1.4023 -1.1974 56.868 55.8274 -1.0406 -inf 55.2188 55.7046 -inf -1.6491 -1.1634 6.169 6.1004 -0.0686 -inf 5.8464 5.7464 -inf -0.3226 -0.4226 171.228 -3.1229 -1.5733 1.7694 9.3611 4.2967 -1.4074 77.3536 84.3722 11.2313 134.142 1.6584
m11v 0.1174 97.705 7.8458 7.854 0.0081 -inf 7.3068 7.709 -inf -0.539 -0.1368 11.2463 10.353 -0.8932 -inf 9.6494 10.257 -inf -1.5969 -0.9893 56.8458 56.0797 -0.7661 -inf 55.0796 56.0339 -inf -1.7662 -0.8119 6.1468 6.0636 -0.0833 -inf 5.6084 5.8761 -inf -0.5384 -0.2708 169.5578 -3.1382 -1.6651 1.8387 9.3684 2.6003 -0.8084 77.2965 84.0606 11.2411 137.1018 1.0036
m11v 0.1037 97.705 7.748 7.488 -0.26 -inf 7.22 7.1511 -inf -0.528 -0.5969 11.1484 9.8648 -1.2836 -inf 9.5278 9.5964 -inf -1.6206 -1.552 56.748 55.3817 -1.3662 -inf 54.9198 55.1978 -inf -1.8282 -1.5501 6.049 5.6966 -0.3524 -inf 5.501 5.2561 -inf -0.548 -0.7929 96.4028 -3.0872 -1.5234 1.8886 9.3812 2.1991 -0.7067 77.2604 85.0529 11.2459 138.6313 0.8488
m11v 0.0865 60.6336 7.4317 8.1592 0.7276 5.75 7.9069 7.7995 -1.6817 0.4752 0.3678 10.8321 10.591 -0.2412 8.098 10.2716 10.3044 -2.7341 -0.5605 -0.5278 56.4317 56.2027 -0.2289 53.4793 55.7206 56.0279 -2.9524 -0.7111 -0.4038 5.7327 6.3824 0.6497 4.2506 6.185 5.9362 -1.4821 0.4523 0.2035 119.5785 -3.4715 -1.904 1.843 9.3897 1.5428 -1.0831 77.3257 84.5467 11.2537 140.8824 0.4273
m11v 0.0699 60.6336 7.2205 7.3008 0.0803 -inf 6.6583 7.1885 -inf -0.5622 -0.032 10.621 9.8227 -0.7983 -inf 8.985 9.7539 -inf -1.6359 -0.867 56.2205 55.6205 -0.6 -inf 54.4263 55.5918 -inf -1.7942 -0.6287 5.5215 5.5408 0.0192 -inf 4.9896 5.3975 -inf -0.5319 -0.1241 142.4991 -3.7597 -2.2816 1.7949 9.3914 1.5542 -0.6848 77.4692 82.9838 11.2629 143.1326 0.4304
m11v 0.0449 60.6336 7.8738 7.3956 -0.4781 -inf 6.9195 7.219 -inf -0.9542 -0.6548 11.2742 9.7272 -1.547 -inf 9.1867 9.5788 -inf -2.0875 -1.6954 56.8738 55.2062 -1.6676 -inf 54.5092 55.1088 -inf -2.3646 -1.765 6.1748 5.5325 -0.6423 -inf 5.2401 5.2228 -inf -0.9347 -0.952 141.0363 -3.3295 -1.6954 1.9064 9.4008 3.769 -0.7492 77.8807 82.8684 11.2803 147.1177 1.0438
m12f 3.5391 39.1338 8.5548 9.0531 0.4983 8.0444 8.6379 8.767 -0.5104 0.0832 0.2123 11.9552 11.7001 -0.2551 10.4596 11.0753 11.5482 -1.4957 -0.8799 -0.4071 57.5548 57.6491 0.0944 55.944 56.6476 57.5939 -1.6108 -0.9072 0.0391 6.8558 6.7963 -0.0595 5.6516 6.2502 6.6052 -1.2042 -0.6056 -0.2506 93.5618 -2.1962 -0.0831 2.3243 8.6807 9.3158 -0.9162 125.6097 118.6973 11.0544 34.7701 13.0486
m12f 3.4444 39.1338 7.7073 8.6951 0.9878 6.8172 8.2617 8.4861 -0.8901 0.5544 0.7789 11.1077 11.3937 0.2859 9.1554 10.7696 11.2722 -1.9523 -0.3381 0.1645 56.7073 57.3568 0.6496 54.5702 56.4729 57.2952 -2.1371 -0.2343 0.5879 6.0083 6.4116 0.4033 4.5235 5.7616 6.2942 -1.4848 -0.2467 0.2859 114.4068 -3.0801 -1.1772 1.9343 8.7459 1.5338 -1.042 127.5203 111.8982 11.0849 36.6608 2.1484
m12f 3.2384 39.1338 8.3308 8.8228 0.492 7.385 8.6372 8.3159 -0.9458 0.3064 -0.0149 11.7313 11.3306 -0.4007 9.7732 11.0343 10.9994 -1.9581 -0.6969 -0.7319 57.3308 57.0798 -0.251 55.2077 56.511 56.9352 -2.1231 -0.8198 -0.3957 6.6319 6.3575 -0.2743 4.9248 6.0736 6.0039 -1.707 -0.5582 -0.6279 77.6675 -2.4747 -0.5457 2.0417 8.8247 5.5355 -1.0832 128.2941 100.283 11.1381 40.0888 7.7536
m12f 3.1026 39.1338 8.2087 8.9511 0.7424 6.8973 8.5453 8.728 -1.3113 0.3366 0.5194 11.6091 11.5662 -0.043 9.2767 10.9543 11.4413 -2.3325 -0.6548 -0.1679 57.2087 57.4602 0.2515 54.7224 56.4502 57.4147 -2.4863 -0.7584 0.206 6.5097 6.667 0.1573 4.5971 6.1689 6.4955 -1.9126 -0.3408 -0.0142 138.1799 -2.627 -1.065 1.7897 8.8829 2.7998 -1.141 130.1294 102.7969 11.1756 42.7104 3.9217
m12f 3.0251 39.1338 8.1446 8.7074 0.5628 6.243 8.2764 8.5039 -1.9017 0.1317 0.3593 11.5451 11.3576 -0.1874 8.5848 10.6714 11.2562 -2.9603 -0.8737 -0.2889 57.1446 57.2932 0.1486 53.9853 56.1537 57.2603 -3.1594 -0.9909 0.1156 6.4457 6.4731 0.0275 4.1739 5.9113 6.3309 -2.2717 -0.5344 -0.1147 100.6514 -2.4687 -0.9162 1.9063 8.9281 2.7998 -1.0639 130.5131 108.3312 11.1851 43.4912 3.9217
m12f 2.8758 39.1338 8.6799 9.4059 0.726 7.8732 9.1526 9.0214 -0.8067 0.4727 0.3415 12.0803 12.0464 -0.0339 10.3375 11.6194 11.8289 -1.7429 -0.461 -0.2514 57.6799 58.0075 0.3276 55.896 57.1952 57.9309 -1.7839 -0.4847 0.251 6.9809 7.2229 0.242 5.6685 6.8291 6.9775 -1.3124 -0.1519 -0.0034 145.2453 -2.2432 -0.3799 2.2437 9.0837 6.3965 -0.8721 133.53 118.6944 11.2343 47.1289 8.9596
m12f 2.8282 39.1338 8.3789 8.9498 0.5709 7.3502 8.6169 8.6575 -1.0287 0.2381 0.2786 11.7793 11.6213 -0.158 9.7166 11.0282 11.4856 -2.0627 -0.7511 -0.2937 57.3789 57.6317 0.2528 55.2375 56.6079 57.5865 -2.1414 -0.771 0.2076 6.6799 6.81 0.1301 5.043 6.2516 6.6591 -1.6369 -0.4283 -0.0208 104.6354 -2.1626 -0.3445 2.2357 9.183 6.3965 -0.9573 134.583 122.7366 11.2487 48.1061 8.9596
m12f 2.5657 44.8664 8.9552 9.2893 0.3341 7.6571 8.8602 9.0706 -1.2981 -0.095 0.1154 12.3556 11.925 -0.4306 10.1492 11.3369 11.7851 -2.2065 -1.0188 -0.5706 57.9552 57.817 -0.1382 55.69 56.9065 57.7563 -2.2651 -1.0487 -0.1989 7.2562 7.0385 -0.2177 5.4018 6.5594 6.8481 -1.8544 -0.6969 -0.4081 129.417 -2.549 -0.496 2.228 9.3326 1.5744 -0.8486 148.5912 133.6486 11.4332 59.2972 10.9866
m12f 2.5056 44.8664 8.6466 8.9487 0.3021 7.4205 8.4973 8.7388 -1.2262 -0.1493 0.0921 12.0471 11.5722 -0.4749 9.9267 10.9817 11.4295 -2.1204 -1.0654 -0.6176 57.6466 57.4171 -0.2296 55.4783 56.54 57.3494 -2.1684 -1.1067 -0.2972 6.9477 6.7014 -0.2463 5.1936 6.234 6.4994 -1.7541 -0.7136 -0.4483 86.8585 -2.6059 -0.5622 2.1768 9.3625 1.5744 -0.9942 150.6414 132.9577 11.4489 61.126 10.9866
m12f 2.4285 44.8664 8.9481 9.3722 0.4241 7.6229 8.8863 9.1887 -1.3252 -0.0618 0.2406 12.3485 12.0769 -0.2716 10.2776 11.4712 11.9437 -2.0709 -0.8773 -0.4048 57.9481 58.0353 0.0872 56.0385 57.1887 57.9635 -1.9096 -0.7594 0.0154 7.2491 7.1992 -0.0499 5.4844 6.6823 7.0295 -1.7647 -0.5668 -0.2196 109.8209 -2.4333 -0.3617 2.3163 9.4626 2.6326 -0.7958 152.7682 140.6548 11.4825 64.47 18.3711
m12f 2.373 44.8664 8.4896 8.779 0.2894 5.8636 7.9158 8.7143 -2.6259 -0.5737 0.2248 11.89 11.4673 -0.4227 8.3169 10.3784 11.4298 -3.5731 -1.5116 -0.4602 57.4896 57.3993 -0.0903 53.8018 55.9171 57.3846 -3.6877 -1.5724 -0.105 6.7906 6.6251 -0.1655 4.3875 5.8406 6.5442 -2.4031 -0.9499 -0.2464 44.1065 -2.5729 -0.5498 2.2008 9.5086 1.0931 -0.9083 153.2737 143.928 11.4933 65.584 7.6282
m12f 2.3192 44.8664 8.6025 9.1585 0.556 7.5561 8.6605 8.9763 -1.0464 0.058 0.3738 12.0029 11.8328 -0.1702 10.0849 11.173 11.7151 -1.9181 -0.83 -0.2878 57.6025 57.7462 0.1437 55.8105 56.844 57.6823 -1.792 -0.7585 0.0798 6.9035 6.9831 0.0796 5.3892 6.4348 6.823 -1.5143 -0.4687 -0.0805 88.6665 -2.5123 -0.9119 1.8379 9.5263 1.1055 -0.9708 154.2002 134.9641 11.5125 67.6756 7.7143
m12f 2.1675 44.8664 9.1659 9.3514 0.1856 7.267 8.8541 9.1798 -1.8989 -0.3117 0.014 12.5663 12.0329 -0.5334 9.7771 11.367 11.924 -2.7892 -1.1994 -0.6423 58.1659 57.9792 -0.1867 55.4026 56.9964 57.9302 -2.7632 -1.1694 -0.2357 7.4669 7.2571 -0.2098 5.5231 6.7715 7.0731 -1.9438 -0.6954 -0.3938 158.349 -2.3023 -0.0283 2.4817 9.6481 3.2624 -0.6357 154.6637 143.0102 11.5519 72.8999 22.7664
m12f 2.0291 44.8664 9.4622 9.6892 0.227 8.0373 9.3506 9.4044 -1.4248 -0.1116 -0.0577 12.8626 12.3691 -0.4935 10.5166 11.8524 12.2025 -2.346 -1.0102 -0.6601 58.4622 58.3642 -0.098 56.1959 57.4433 58.3053 -2.2663 -1.0188 -0.1569 7.7632 7.675 -0.0882 6.1537 7.2376 7.4564 -1.6095 -0.5256 -0.3068 183.5313 -2.1513 -0.1549 2.3834 9.7546 4.0543 -0.7685 158.1055 143.3883 11.6226 79.4354 28.2925
m12f 1.7876 47.9864 8.8928 9.0936 0.2008 7.1455 8.6639 8.8839 -1.7473 -0.2289 -0.0089 12.2933 11.7451 -0.5481 9.6902 11.2496 11.5717 -2.603 -1.0436 -0.7215 57.8928 57.5419 -0.3509 55.3049 56.8897 57.4292 -2.5879 -1.0031 -0.4637 7.1938 6.9522 -0.2417 5.3194 6.5652 6.7053 -1.8745 -0.6286 -0.4885 117.8239 -2.4421 -0.253 2.4919 9.8599 3.4993 -0.5712 158.4043 147.884 11.6585 89.2535 22.6549
m12f 1.6923 47.9864 9.2267 9.4091 0.1824 7.2037 8.9423 9.2236 -2.023 -0.2844 -0.003 12.6271 12.0799 -0.5472 9.8437 11.5316 11.9317 -2.7834 -1.0955 -0.6955 58.2267 57.9517 -0.275 55.5341 57.1826 57.8687 -2.6926 -1.0441 -0.358 7.5277 7.3786 -0.1491 5.8215 6.9785 7.1378 -1.7063 -0.5493 -0.3899 190.3332 -2.4599 0.0928 2.5619 9.9111 6.1605 -0.653 157.3695 148.3808 11.6644 92.8111 39.8844
m12f 1.6141 47.9864 8.6617 8.4094 -0.2523 5.853 7.6761 8.3191 -2.8087 -0.9855 -0.3426 12.0621 10.9706 -1.0915 8.3222 10.1315 10.9012 -3.7399 -1.9307 -1.161 57.6617 56.7128 -0.9489 53.8237 55.6468 56.6731 -3.8379 -2.0148 -0.9886 6.9627 6.349 -0.6138 4.7759 5.8933 6.1435 -2.1868 -1.0694 -0.8192 72.1071 -2.8763 -0.729 2.2629 9.9182 1.6461 -0.7651 155.651 140.3093 11.6703 95.8172 10.6569
m12f 1.561 47.9864 9.0501 9.315 0.2649 7.0567 8.9031 9.0983 -1.9934 -0.147 0.0482 12.4506 11.9016 -0.5489 9.539 11.4038 11.7325 -2.9116 -1.0468 -0.718 58.0501 57.6687 -0.3814 55.047 56.9547 57.5742 -3.0031 -1.0954 -0.476 7.3511 7.2806 -0.0706 5.7912 6.953 6.9771 -1.56 -0.3981 -0.374 169.4317 -2.8825 -0.4196 2.5955 9.9713 1.8086 -0.609 151.9038 149.9718 11.6711 96.2017 11.7091
m12f 1.5 47.9864 8.9173 9.2149 0.2976 6.8557 8.8051 8.9976 -2.0616 -0.1122 0.0803 12.3178 11.8471 -0.4707 9.3614 11.3339 11.6858 -2.9564 -0.9839 -0.632 57.9173 57.6938 -0.2235 54.9055 56.9274 57.6114 -3.0118 -0.9899 -0.306 7.2184 7.2648 0.0464 5.8858 6.9108 6.9772 -1.3325 -0.3076 -0.2412 122.0174 -2.6289 -0.4067 2.5028 10.0036 1.9361 -0.695 148.9819 148.8001 11.6738 98.214 12.5344
m12f 1.4609 47.9864 8.7458 8.9887 0.2428 7.0063 8.6465 8.7168 -1.7396 -0.0993 -0.0291 12.1463 11.5679 -0.5784 9.4993 11.1333 11.3627 -2.647 -1.013 -0.7836 57.7458 57.3307 -0.4152 55.0243 56.661 57.2234 -2.7215 -1.0849 -0.5225 7.0469 7.0165 -0.0303 5.7285 6.7013 6.6836 -1.3184 -0.3456 -0.3633 73.5041 -2.4884 -0.4424 2.3758 10.0343 2.4104 -0.7366 148.5398 149.1961 11.675 99.583 15.6056
m12f 1.3595 50.2556 8.9434 8.899 -0.0444 6.3532 8.2688 8.7814 -2.5902 -0.6746 -0.162 12.3438 11.5081 -0.8358 8.9152 10.7949 11.413 -3.4286 -1.5489 -0.9309 57.9434 57.2892 -0.6542 54.5018 56.3676 57.233 -3.4416 -1.5758 -0.7104 7.2444 6.8902 -0.3542 5.3942 6.4702 6.6595 -1.8502 -0.7742 -0.5849 99.0602 -2.4151 -0.2814 2.5466 10.0828 2.8592 -0.5339 150.4748 154.3529 11.6902 107.1065 27.9145
m12f 1.3333 50.2556 9.265 9.1955 -0.0696 6.5044 8.6889 9.0321 -2.7607 -0.5762 -0.233 12.6655 11.7776 -0.8879 9.0308 11.1946 11.6448 -3.6347 -1.4709 -1.0207 58.265 57.5277 -0.7374 54.5821 56.7386 57.4501 -3.6829 -1.5265 -0.815 7.5661 7.1861 -0.38 5.511 6.8201 6.9251 -2.0551 -0.746 -0.641 149.2131 -2.4292 -0.3126 2.5166 10.0913 2.8592 -0.6059 150.4447 154.3 11.6925 107.8158 27.9145
m12f 1.2662 50.2556 9.2409 9.2922 0.0513 6.9302 8.7562 9.1401 -2.3107 -0.4846 -0.1008 12.6413 11.9639 -0.6774 9.4969 11.2967 11.8567 -3.1444 -1.3446 -0.7847 58.2409 57.8846 -0.3563 55.1614 56.9151 57.8344 -3.0795 -1.3258 -0.4065 7.5419 7.3918 -0.1501 5.8439 6.928 7.1898 -1.698 -0.6139 -0.3521 125.2049 -2.6096 -0.2248 2.6323 10.1334 2.1596 -0.5335 150.2131 161.6267 11.7081 112.349 21.0844
m12f 1.242 50.2556 8.8348 8.864 0.0292 6.8989 8.5881 8.5262 -1.9358 -0.2467 -0.3086 12.2352 11.4837 -0.7515 9.4492 11.1637 11.1927 -2.786 -1.0715 -1.0425 57.8348 57.2366 -0.5982 55.0366 56.779 57.0462 -2.7981 -1.0558 -0.7886 7.1358 6.9699 -0.1659 5.5443 6.7319 6.5548 -1.5915 -0.4039 -0.581 75.5886 -2.367 -0.258 2.5699 10.1595 1.9456 -0.5802 150.5701 164.0152 11.7179 114.3767 18.9955
m12f 1.2028 50.2556 9.2108 9.2 -0.0108 6.9045 8.6831 9.0393 -2.3063 -0.5277 -0.1714 12.6112 11.8575 -0.7537 9.4851 11.2312 11.7376 -3.1261 -1.38 -0.8736 58.2108 57.7177 -0.4931 55.119 56.8306 57.6561 -3.0918 -1.3802 -0.5546 7.5118 7.3114 -0.2004 5.8749 6.8816 7.0836 -1.6369 -0.6302 -0.4282 176.8157 -2.4576 -0.0621 2.6772 10.19 3.8678 -0.4107 152.9798 166.2044 11.7613 119.1304 37.7617
m12f 1.1575 50.2556 9.0475 8.9916 -0.0559 6.5109 8.4986 8.8211 -2.5366 -0.5489 -0.2264 12.4479 11.6125 -0.8354 9.0595 11.0695 11.4638 -3.3884 -1.3784 -0.9841 58.0475 57.3826 -0.6648 54.6666 56.6926 57.2824 -3.3809 -1.3548 -0.7651 7.3485 7.0479 -0.3006 5.4491 6.6863 6.7802 -1.8994 -0.6622 -0.5683 126.8176 -2.5143 -0.2763 2.6592 10.2126 1.4205 -0.4642 154.1814 163.3297 11.7718 123.635 13.8689
m12f 1.1212 50.2556 9.3677 9.4397 0.072 7.6887 9.1482 9.1129 -1.6791 -0.2195 -0.2549 12.7682 12.0746 -0.6936 10.2812 11.724 11.8051 -2.487 -1.0442 -0.9631 58.3677 57.869 -0.4988 55.9017 57.3358 57.7118 -2.466 -1.032 -0.656 7.6688 7.571 -0.0978 6.4343 7.3386 7.1043 -1.2344 -0.3302 -0.5644 76.5127 -1.9593 0.4174 2.7717 10.2508 6.4987 -0.3965 154.0364 166.4347 11.7787 126.0487 63.4472
m12f 1.107 50.2556 9.398 9.7452 0.3472 7.9971 9.4644 9.4063 -1.4009 0.0664 0.0084 12.7984 12.3693 -0.4291 10.5833 12.0315 12.0887 -2.2151 -0.7669 -0.7097 58.398 58.147 -0.251 56.1987 57.6356 57.9799 -2.1992 -0.7624 -0.4181 7.699 7.8686 0.1696 6.7541 7.6446 7.382 -0.9449 -0.0544 -0.317 127.4522 -2.2395 0.1417 2.6265 10.2599 6.4987 -0.5281 153.9136 164.9015 11.7794 126.4823 63.4472
m12f 1.0656 51.7398 8.9133 8.6293 -0.284 6.6072 8.2056 8.4172 -2.3061 -0.7077 -0.4961 12.3137 11.2229 -1.0908 9.0936 10.7033 11.0612 -3.2201 -1.6104 -1.2526 57.9133 56.9501 -0.9632 54.589 56.2275 56.8566 -3.3243 -1.6858 -1.0567 7.2143 6.7235 -0.4908 5.3152 6.4131 6.397 -1.8991 -0.8012 -0.8173 153.4983 -2.4337 -0.1814 2.6158 10.2786 2.3232 -0.4502 153.0824 165.9671 11.7821 129.3157 21.46
m12f 1.0257 51.7398 9.14 8.9257 -0.2143 6.5464 8.2604 8.8176 -2.5936 -0.8796 -0.3224 12.5405 11.5902 -0.9503 9.0924 10.803 11.5106 -3.4481 -1.7375 -1.0299 58.14 57.4269 -0.7132 54.6783 56.3943 57.3838 -3.4618 -1.7458 -0.7563 7.4411 7.1628 -0.2783 5.5984 6.7011 6.9602 -1.8427 -0.7399 -0.4808 154.2371 -2.8442 -0.3812 2.7127 10.3021 1.7845 -0.4365 152.6489 170.0061 11.7896 131.9563 16.4839
m12f 0.9811 51.7398 9.1921 9.0565 -0.1357 6.6459 8.4079 8.9438 -2.5463 -0.7843 -0.2483 12.5926 11.682 -0.9106 9.1765 10.9219 11.597 -3.4161 -1.6707 -0.9956 58.1921 57.4859 -0.7062 54.7368 56.4874 57.4391 -3.4553 -1.7047 -0.753 7.4932 7.2486 -0.2446 5.5974 6.8227 7.0286 -1.8958 -0.6704 -0.4646 155.2522 -2.7104 -0.2336 2.7657 10.3325 2.7094 -0.4205 152.7225 171.8914 11.8046 136.0418 25.0272
m12f 0.9503 51.7398 9.0583 8.6657 -0.3927 5.5879 7.7162 8.6135 -3.4705 -1.3422 -0.4448 12.4588 11.3382 -1.1206 8.1925 10.3317 11.2922 -4.2663 -2.1271 -1.1666 58.0583 57.1708 -0.8875 53.8263 56.0128 57.1393 -4.2321 -2.0456 -0.919 7.3594 6.9621 -0.3973 4.6847 6.4263 6.8094 -2.6746 -0.9331 -0.55 129.9206 -2.8149 -0.1982 2.788 10.3519 1.8457 -0.371 153.7822 171.7963 11.823 140.1797 17.0487
m12f 0.9146 51.7398 9.4074 9.6039 0.1965 7.3969 9.2075 9.3765 -2.0106 -0.1999 -0.0309 12.8079 12.3078 -0.5001 10.0112 11.7964 12.1445 -2.7966 -1.0115 -0.6633 58.4074 58.2299 -0.1776 55.6802 57.436 58.1523 -2.7272 -0.9714 -0.2551 7.7084 7.9312 0.2228 6.4143 7.5738 7.6558 -1.2942 -0.1346 -0.0526 182.077 -2.5827 0.0383 2.8449 10.3829 2.9642 -0.2828 152.9892 173.9791 11.8262 143.0219 27.3803
m12f 0.8973 51.7398 8.5648 8.9446 0.3799 6.6118 8.4779 8.7602 -1.9529 -0.0869 0.1954 11.9652 11.6521 -0.3131 9.261 11.0281 11.5317 -2.7042 -0.9371 -0.4335 57.5648 57.5929 0.0282 54.9778 56.6425 57.5401 -2.5869 -0.9222 -0.0246 6.8658 7.2949 0.4291 5.4992 6.853 7.0891 -1.3666 -0.0128 0.2233 104.2612 -2.671 -0.459 2.6172 10.3989 1.2749 -0.5684 152.6291 168.0378 11.8278 144.2927 11.7763
m12f 0.8635 51.7398 8.8093 8.6631 -0.1462 6.2868 8.2454 8.451 -2.5225 -0.5639 -0.3583 12.2098 11.3407 -0.8691 8.9332 10.9466 11.1132 -3.2765 -1.2632 -1.0966 57.8093 57.1253 -0.6841 54.6255 56.6917 56.9234 -3.1838 -1.1176 -0.8859 7.1103 6.9373 -0.1731 5.3316 6.6319 6.6187 -1.7788 -0.4784 -0.4917 104.4145 -2.7877 -0.3988 2.6389 10.4085 1.4718 -0.4611 153.15 166.6906 11.8401 147.4213 13.5953
m12f 0.8309 52.4751 8.9638 8.6007 -0.3631 6.2408 8.0694 8.4466 -2.723 -0.8944 -0.5172 12.3642 11.1936 -1.1707 8.7814 10.6088 11.0601 -3.5829 -1.7555 -1.3041 57.9638 56.9305 -1.0333 54.3425 56.1849 56.8432 -3.6213 -1.7789 -1.1206 7.2648 6.8919 -0.373 5.2677 6.5191 6.6341 -1.9971 -0.7458 -0.6307 130.7501 -2.9206 -0.3258 2.8224 10.4216 1.3305 -0.3336 158.2206 170.9649 11.9088 155.6447 11.6259
m12f 0.7253 52.4751 9.5273 9.541 0.0137 7.9115 9.1332 9.3086 -1.6158 -0.3941 -0.2188 12.9278 12.2246 -0.7032 10.4638 11.7073 12.056 -2.464 -1.2205 -0.8718 58.5273 58.1691 -0.3582 56.0983 57.3672 58.0901 -2.4291 -1.1601 -0.4372 7.8284 7.6579 -0.1705 6.2998 7.2655 7.3991 -1.5286 -0.5629 -0.4293 157.7535 -2.6819 0.2429 3.1506 10.4886 5.6039 0.2284 160.169 207.3416 11.9409 170.6799 48.9683
m12f 0.6483 78.824 9.5393 9.0279 -0.5114 6.3644 8.2032 8.9564 -3.1749 -1.3361 -0.583 12.9398 11.6442 -1.2955 8.972 10.7695 11.5802 -3.9678 -2.1703 -1.3595 58.5393 57.3842 -1.1552 54.6288 56.3742 57.3386 -3.9105 -2.1651 -1.2007 7.8404 7.1837 -0.6567 5.4421 6.7068 6.9955 -2.3983 -1.1336 -0.8448 210.4227 -2.9155 -0.1061 3.0272 10.5286 1.7719 0.0131 159.5314 194.8619 11.9596 179.3825 25.9277
m12f 0.6061 78.824 9.4691 8.9881 -0.4809 5.957 8.075 8.9311 -3.5121 -1.3941 -0.538 12.8695 11.6459 -1.2236 8.5224 10.6644 11.5972 -4.3471 -2.2051 -1.2723 58.4691 57.4698 -0.9993 54.1122 56.3253 57.4373 -4.3569 -2.1438 -1.0318 7.7701 7.2695 -0.5006 5.0455 6.7073 7.1268 -2.7246 -1.0628 -0.6433 210.355 -3.1224 -0.192 3.0746 10.5583 1.0529 0.0012 158.6533 195.9653 11.9704 184.8959 15.4069
m12f 0.5739 78.824 9.37 8.6709 -0.6991 5.8653 7.7393 8.6161 -3.5047 -1.6307 -0.7539 12.7705 11.3211 -1.4493 8.4328 10.2924 11.2763 -4.3376 -2.4781 -1.4942 58.37 57.0688 -1.3012 54.0742 55.9191 57.0364 -4.2959 -2.4509 -1.3336 7.671 6.8693 -0.8017 4.9413 6.2723 6.7358 -2.7297 -1.3987 -0.9353 131.3282 -3.0561 -0.126 3.0468 10.5904 1.5405 0.0185 157.6592 197.6372 11.9739 188.4007 22.5418
m12f 0.5583 78.824 9.1576 8.6584 -0.4993 6.3642 7.762 8.5968 -2.7934 -1.3956 -0.5608 12.5581 11.3009 -1.2572 8.9375 10.3434 11.2468 -3.6206 -2.2147 -1.3113 58.1576 57.0689 -1.0887 54.5338 55.9755 57.031 -3.6238 -2.1822 -1.1266 7.4586 6.9367 -0.522 5.4235 6.4168 6.7609 -2.0351 -1.0418 -0.6977 105.0326 -2.9143 -0.2105 3.0245 10.6074 1.489 0.0362 157.2071 198.386 11.9758 190.3305 21.788
m12f 0.5392 78.824 9.3604 8.8822 -0.4782 6.2041 8.1245 8.7976 -3.1563 -1.2359 -0.5627 12.7608 11.544 -1.2168 8.7452 10.7063 11.474 -4.0156 -2.0546 -1.2868 58.3604 57.3366 -1.0238 54.3153 56.3403 57.29 -4.045 -2.0201 -1.0704 7.6614 7.2207 -0.4407 5.2657 6.742 7.0381 -2.3957 -0.9194 -0.6233 131.1541 -2.842 -0.0566 3.0674 10.6196 1.8676 0.0788 156.6785 199.8653 11.9768 192.1584 27.327
m12f 0.5243 78.824 8.8978 8.5983 -0.2995 5.6913 7.7769 8.5267 -3.2066 -1.1209 -0.3712 12.2983 11.2468 -1.0515 8.1743 10.3256 11.1896 -4.124 -1.9727 -1.1087 57.8978 57.0091 -0.8887 53.6955 55.9311 56.971 -4.2023 -1.9667 -0.9269 7.1989 6.8883 -0.3105 4.6128 6.3742 6.7263 -2.586 -0.8247 -0.4726 78.7 -3.3706 -0.3059 3.0954 10.6295 1.1301 0.1255 156.2195 200.6844 11.9777 193.7381 16.5361
m12f 0.4846 78.1939 9.4372 8.7361 -0.7011 5.4789 7.2486 8.7214 -3.9583 -2.1886 -0.7158 12.8377 11.3857 -1.452 7.9907 9.8282 11.3714 -4.847 -3.0094 -1.4662 58.4372 57.0896 -1.3476 53.5796 55.4845 57.0785 -4.8576 -2.9527 -1.3587 7.7382 6.8416 -0.8966 4.5587 5.9764 6.7753 -3.1796 -1.7618 -0.963 182.9972 -3.108 -0.1653 3.0807 10.6543 1.2297 0.1525 155.1655 203.21 11.9812 198.0859 18.8863
m12f 0.4673 78.1939 9.2599 8.711 -0.549 5.3076 7.7148 8.6646 -3.9523 -1.5451 -0.5954 12.6604 11.369 -1.2914 7.8825 10.2615 11.3324 -4.7779 -2.3989 -1.328 58.2599 57.1469 -1.1131 53.525 55.8783 57.1227 -4.735 -2.3817 -1.1372 7.561 6.9622 -0.5988 4.3558 6.3374 6.8432 -3.2052 -1.2236 -0.7178 104.4862 -3.0638 -0.2773 2.9586 10.6677 1.3568 0.1301 154.7123 204.4436 11.9838 200.4281 20.8392
m12f 0.4571 78.1939 9.3807 8.7946 -0.5861 5.813 7.7551 8.7525 -3.5678 -1.6256 -0.6282 12.7812 11.4573 -1.3238 8.4318 10.2914 11.4253 -4.3493 -2.4897 -1.3559 58.3807 57.287 -1.0937 54.1489 55.9119 57.268 -4.2318 -2.4689 -1.1127 7.6817 7.085 -0.5967 4.8855 6.3593 6.9912 -2.7963 -1.3225 -0.6906 130.3927 -2.9783 -0.1718 2.9743 10.678 1.4794 0.0965 154.5353 204.4401 11.9865 202.1402 22.721
m12f 0.4371 78.1939 9.271 8.5375 -0.7335 5.242 7.8799 8.4293 -4.0289 -1.3911 -0.8417 12.6714 11.1705 -1.5009 7.7601 10.5108 11.0619 -4.9113 -2.1606 -1.6095 58.271 56.9021 -1.3689 53.2918 56.1837 56.8097 -4.9792 -2.0873 -1.4612 7.572 6.9434 -0.6286 4.3744 6.523 6.734 -3.1976 -1.049 -0.838 130.1402 -3.0206 -0.2484 2.9994 10.6944 1.1265 0.1754 155.0465 204.644 12.0128 205.9229 17.3016
m12f 0.3987 78.1939 9.4661 8.9127 -0.5535 6.2509 8.0835 8.8419 -3.2153 -1.3826 -0.6243 12.8666 11.5378 -1.3288 8.8012 10.6276 11.4789 -4.0653 -2.239 -1.3877 58.4661 57.2759 -1.1902 54.4098 56.2376 57.2336 -4.0564 -2.2285 -1.2326 7.7672 7.1241 -0.6431 5.3125 6.6107 6.9552 -2.4547 -1.1564 -0.812 155.6005 -3.0266 -0.2146 2.9521 10.7198 1.747 0.4102 155.1544 208.5162 12.0132 211.6046 26.8311
m12f 0.3894 78.1939 8.8768 8.7061 -0.1707 6.215 7.9893 8.6118 -2.6618 -0.8875 -0.265 12.2773 11.3318 -0.9455 8.7614 10.5445 11.2523 -3.5159 -1.7328 -1.025 57.8768 57.0955 -0.7813 54.3603 56.1658 57.0403 -3.5165 -1.711 -0.8365 7.1778 6.93 -0.2478 5.2588 6.474 6.7286 -1.9191 -0.7039 -0.4493 51.8941 -2.9625 -0.2385 2.9909 10.727 1.3997 0.2625 155.1803 207.8444 12.0133 213.2116 21.4966
m12f 0.3742 102.6228 9.3533 8.2049 -1.1484 -inf 7.1169 8.1678 -inf -2.2364 -1.1855 12.7537 10.8108 -1.943 -inf 9.6866 10.7748 -inf -3.0671 -1.979 58.3533 56.4589 -1.8944 -inf 55.2927 56.4282 -inf -3.0606 -1.9251 7.6543 6.499 -1.1553 -inf 5.8942 6.375 -inf -1.7601 -1.2793 155.131 -2.9994 -0.2489 2.9571 10.7388 1.1011 0.224 156.1451 206.7177 12.0296 217.1236 19.4177
m12f 0.3448 102.6228 9.6477 8.6508 -0.997 4.8817 7.1296 8.6374 -4.766 -2.5181 -1.0103 13.0482 11.3142 -1.734 7.4523 9.7136 11.3004 -5.5959 -3.3346 -1.7478 58.6477 56.9082 -1.7396 53.0919 55.3527 56.8958 -5.5559 -3.2951 -1.7519 7.9488 6.6214 -1.3274 3.9879 5.8698 6.5354 -3.9608 -2.079 -1.4133 205.899 -3.0031 -0.1549 2.9815 10.7618 1.5932 0.5708 159.8826 210.7621 12.0773 227.0097 28.0939
m12f 0.3249 102.6228 9.4123 8.6435 -0.7688 5.4038 7.5884 8.6031 -4.0085 -1.8239 -0.8091 12.8127 11.2965 -1.5162 8.0049 10.1811 11.2593 -4.8078 -2.6317 -1.5535 58.4123 56.9344 -1.4779 53.6119 55.8064 56.9005 -4.8004 -2.6059 -1.5118 7.7133 6.8458 -0.8675 4.448 6.3117 6.6932 -3.2653 -1.4016 -1.0201 153.9086 -2.9035 -0.2626 2.9749 10.7766 1.2078 0.3802 160.1102 212.1214 12.0774 230.907 21.2985
m12f 0.3002 102.6228 9.5641 8.4693 -1.0949 -inf 6.7589 8.4607 -inf -2.8052 -1.1034 12.9646 11.2188 -1.7458 -inf 9.3792 11.2093 -inf -3.5854 -1.7553 58.5641 56.8692 -1.6949 -inf 55.0694 56.8623 -inf -3.4948 -1.7019 7.8652 6.5176 -1.3476 -inf 5.5995 6.4617 -inf -2.2657 -1.4035 178.7196 -3.0596 -0.1736 2.9866 10.796 1.6934 0.5228 160.061 215.8263 12.0777 235.4409 29.8618
m12f 0.2843 102.6228 9.3256 8.2584 -1.0672 -inf 6.4308 8.2519 -inf -2.8948 -1.0738 12.7261 10.9951 -1.731 -inf 9.0048 10.9872 -inf -3.7213 -1.7389 58.3256 56.5399 -1.7857 -inf 54.629 56.5345 -inf -3.6967 -1.7911 7.6267 6.1271 -1.4995 -inf 5.1996 6.0725 -inf -2.427 -1.5542 101.7987 -3.044 -0.204 2.9641 10.8077 1.3903 0.5213 160.0176 217.6629 12.079 237.5785 24.5161
m12f 0.2713 125.4989 8.9143 8.4009 -0.5134 7.2774 8.1576 7.9494 -1.6368 -0.7567 -0.9649 12.3147 10.9738 -1.341 9.7475 10.644 10.6454 -2.5673 -1.6707 -1.6693 57.9143 56.6985 -1.2158 55.3925 56.3492 56.4001 -2.5218 -1.5651 -1.5142 7.2153 6.3138 -0.9015 5.249 6.0493 5.882 -1.9663 -1.1661 -1.3334 50.8364 -3.0354 -0.3136 2.9225 10.8189 1.0957 0.3933 159.8573 221.3063 12.0802 239.4083 19.2878
m12f 0.261 125.4989 9.5625 8.7572 -0.8053 5.8766 7.0625 8.7477 -3.6859 -2.4999 -0.8147 12.9629 11.4287 -1.5342 8.4827 9.5945 11.4195 -4.4802 -3.3684 -1.5434 58.5625 57.09 -1.4724 54.1291 55.23 57.0835 -4.4333 -3.3324 -1.479 7.8635 6.8133 -1.0502 4.9502 5.7208 6.7702 -2.9133 -2.1426 -1.0933 177.0671 -2.9745 -0.2321 2.913 10.8272 1.3741 0.4562 159.6699 220.0637 12.0814 241.1433 24.1882
m12f 0.2338 125.4989 9.4675 8.5155 -0.952 3.6902 7.2331 8.4921 -5.7773 -2.2344 -0.9753 12.8679 11.2198 -1.6481 6.2042 9.7983 11.1997 -6.6637 -3.0696 -1.6682 58.4675 56.7832 -1.6843 51.725 55.3948 56.765 -6.7425 -3.0727 -1.7024 7.7685 6.4683 -1.3002 2.6392 5.8693 6.3422 -5.1293 -1.8992 -1.4262 150.9308 -3.034 -0.2062 2.9248 10.8452 1.5171 0.6889 159.4804 215.6655 12.0891 246.0945 26.7047
m12f 0.2242 125.4989 9.3767 8.7525 -0.6242 5.2528 7.5293 8.7255 -4.1239 -1.8474 -0.6512 12.7771 11.4296 -1.3476 7.8163 10.1235 11.4053 -4.9608 -2.6536 -1.3719 58.3767 57.1215 -1.2552 53.434 55.7857 57.1009 -4.9427 -2.591 -1.2758 7.6777 6.9572 -0.7205 4.3411 6.258 6.8591 -3.3366 -1.4198 -0.8187 150.523 -3.1799 -0.3462 2.9125 10.8542 1.1583 0.5971 159.3922 215.0766 12.0932 248.5507 20.3893
m12f 0.1939 125.4989 9.2524 8.307 -0.9455 -inf 6.5171 8.2998 -inf -2.7353 -0.9526 12.6529 10.9797 -1.6732 -inf 9.1004 10.9715 -inf -3.5524 -1.6813 58.2524 56.7235 -1.5289 -inf 54.7585 56.7187 -inf -3.4939 -1.5337 7.5534 6.2849 -1.2686 -inf 5.3163 6.2355 -inf -2.2371 -1.318 124.3962 -3.2225 -0.3995 2.8677 10.8709 1.0519 0.6228 159.0197 214.4167 12.1027 254.1096 18.5172
m12f 0.1651 146.5575 9.5505 8.618 -0.9325 -inf 6.9724 8.608 -inf -2.5782 -0.9425 12.951 11.2559 -1.695 -inf 9.531 11.2451 -inf -3.4199 -1.7058 58.5505 56.8639 -1.6866 -inf 55.1621 56.8552 -inf -3.3884 -1.6953 7.8515 6.4292 -1.4224 -inf 5.727 6.333 -inf -2.1245 -1.5185 197.2627 -3.0618 -0.3093 2.874 10.8914 1.875 0.6025 157.9196 216.3247 12.1079 259.5492 28.0508
m12f 0.1439 146.5575 9.2802 8.5362 -0.7441 5.3399 7.338 8.5074 -3.9403 -1.9422 -0.7728 12.6807 11.2054 -1.4753 7.9079 9.9335 11.1787 -4.7728 -2.7472 -1.5019 58.2802 56.8543 -1.4259 53.5295 55.5874 56.8299 -4.7507 -2.6928 -1.4503 7.5812 6.6662 -0.9151 4.4793 6.0968 6.5259 -3.1019 -1.4844 -1.0554 146.711 -3.2866 -0.4796 2.8813 10.9052 1.1569 0.6101 156.9251 218.5492 12.1081 262.6273 17.3078
m12f 0.1135 146.5575 9.4231 8.2795 -1.1437 -inf 4.6896 8.2793 -inf -4.7335 -1.1438 12.8236 11.0097 -1.8138 -inf 7.2425 11.0056 -inf -5.581 -1.818 58.4231 56.4869 -1.9362 -inf 52.8855 56.4867 -inf -5.5376 -1.9364 7.7241 5.8969 -1.8273 -inf 3.5936 5.8947 -inf -4.1305 -1.8295 169.5816 -3.306 -0.4128 2.8992 10.9223 1.3565 0.8251 155.6675 221.4612 12.1082 266.6525 20.2928
m12f 0.1018 146.5575 9.1611 8.1678 -0.9934 -inf 4.5768 8.1676 -inf -4.5843 -0.9935 12.5616 10.8966 -1.6649 -inf 7.1367 10.8926 -inf -5.4248 -1.6689 58.1611 56.3789 -1.7822 -inf 52.7914 56.3788 -inf -5.3697 -1.7823 7.4621 5.8021 -1.6601 -inf 3.4603 5.8001 -inf -4.0018 -1.662 120.5119 -3.4959 -0.523 2.9295 10.9289 1.0172 0.7968 155.1744 222.7297 12.1084 268.3912 15.2166
m12f 0.0846 80.8448 9.5439 9.3211 -0.2228 6.9149 8.9056 9.1078 -2.629 -0.6383 -0.4361 12.9444 11.9951 -0.9493 9.5506 11.5355 11.8068 -3.3937 -1.4088 -1.1376 58.5439 57.8137 -0.7302 55.2903 57.2725 57.6646 -3.2536 -1.2714 -0.8793 7.8449 7.4171 -0.4278 5.8648 7.1748 7.0188 -1.9801 -0.6702 -0.8261 191.3101 -3.1775 -0.3357 2.9364 10.9571 1.9151 1.0194 154.4788 233.739 12.1088 271.2243 26.5627
m12f 0.0484 80.8448 9.3789 8.325 -1.0539 -inf 5.1747 8.3246 -inf -4.2042 -1.0543 12.7793 11.0139 -1.7655 -inf 7.7078 11.0101 -inf -5.0715 -1.7693 58.3789 56.5579 -1.821 -inf 53.3819 56.5576 -inf -4.997 -1.8213 7.6799 5.9671 -1.7128 -inf 4.0134 5.9622 -inf -3.6665 -1.7177 188.413 -3.373 -0.5048 2.8919 10.9594 1.1186 0.7153 153.1689 224.6433 12.109 277.0342 15.5151
m12f 0.0278 80.8448 9.437 8.6902 -0.7467 4.2583 7.0206 8.6808 -5.1787 -2.4164 -0.7562 12.8374 11.365 -1.4725 6.8076 9.5884 11.3552 -6.0298 -3.249 -1.4822 58.437 56.9827 -1.4543 52.3899 55.2351 56.9748 -6.0471 -3.2019 -1.4622 7.738 6.5742 -1.1638 3.2013 5.7535 6.5029 -4.5367 -1.9845 -1.2351 186.5543 -3.3329 -0.4872 2.8504 10.9739 1.2481 0.596 152.5367 226.6554 12.1114 280.8041 17.3105
m12f 0.0016 80.8448 9.0694 8.3648 -0.7046 -inf 6.6237 8.3568 -inf -2.4456 -0.7126 12.4698 11.0594 -1.4105 -inf 9.2377 11.0508 -inf -3.2322 -1.419 58.0694 56.7486 -1.3208 -inf 54.9427 56.7418 -inf -3.1267 -1.3276 7.3704 6.465 -0.9054 -inf 5.4539 6.4204 -inf -1.9165 -0.95 94.4944 -3.5901 -0.5701 2.8839 10.9841 1.0269 0.7717 151.761 227.9095 12.1137 285.011 14.2428
m12m 3.7059 19.5669 7.3784 8.6254 1.247 7.8189 8.42 7.9692 0.4404 1.0416 0.5907 10.7789 11.0599 0.281 10.116 10.6968 10.7151 -0.6629 -0.0821 -0.0638 56.3784 56.805 0.4266 55.5443 56.1364 56.6687 -0.8342 -0.2421 0.2903 5.6795 5.99 0.3105 4.9836 5.6216 5.665 -0.6959 -0.0578 -0.0144 129.2847 -2.8127 -1.4713 1.688 7.742 1.5545 -1.4858 92.2001 71.2486 10.6079 23.749 0.5763
m12m 3.0506 19.5669 8.2256 9.0639 0.8383 8.2468 8.879 8.3521 0.0213 0.6535 0.1265 11.626 11.5011 -0.1249 10.5818 11.1841 11.1003 -1.0442 -0.4419 -0.5257 57.2256 57.2571 0.0316 56.0018 56.6107 57.1137 -1.2238 -0.6148 -0.1119 6.5266 6.5989 0.0723 5.7472 6.3165 6.1271 -0.7794 -0.2101 -0.3995 140.0034 -2.1193 -0.1782 2.3861 8.3868 10.719 -1.3997 93.9874 83.0082 10.7138 30.1624 3.9739
m12m 2.8282 19.5669 7.9593 8.7029 0.7436 7.7029 8.4531 8.2311 -0.2564 0.4938 0.2718 11.3598 11.2136 -0.1461 10.0468 10.81 10.9433 -1.3129 -0.5498 -0.4164 56.9593 57.087 0.1277 55.5419 56.3404 56.9859 -1.4174 -0.6189 0.0266 6.2603 6.1634 -0.097 4.9331 5.7312 5.9203 -1.3272 -0.5291 -0.34 104.0697 -2.6164 -0.8621 2.2135 8.5355 5.4573 -1.091 113.8101 95.0942 10.9996 39.7422 2.0232
m12m 2.7365 19.5669 7.8808 8.7355 0.8547 7.2855 8.3746 8.459 -0.5953 0.4938 0.5782 11.2813 11.2911 0.0098 9.5627 10.699 11.1511 -1.7186 -0.5823 -0.1302 56.8808 57.1677 0.2869 54.9231 56.2196 57.113 -1.9578 -0.6612 0.2322 6.1818 6.2212 0.0394 4.5412 5.7356 6.0356 -1.6406 -0.4462 -0.1462 126.8339 -2.9915 -1.3234 2.0614 8.5941 3.3903 -1.2015 116.9162 91.6109 11.0244 41.3044 1.2569
m12m 2.5862 44.8664 8.1713 8.6836 0.5124 7.7269 8.2939 8.3666 -0.4444 0.1226 0.1953 11.5717 11.2118 -0.3599 9.9824 10.6004 11.0543 -1.5893 -0.9714 -0.5175 57.1713 57.0691 -0.1021 55.4886 56.0933 57.0077 -1.6827 -1.078 -0.1636 6.4723 6.3318 -0.1405 5.2379 5.8304 6.113 -1.2344 -0.6419 -0.3593 107.7616 -2.6458 -0.8794 2.0903 8.6631 1.4251 -1.2815 123.4248 87.7793 11.1339 47.1872 4.1596
m12m 2.4476 44.8664 8.2983 8.733 0.4347 6.7703 8.3276 8.5082 -1.5279 0.0293 0.2099 11.6987 11.2905 -0.4083 9.1167 10.6951 11.1592 -2.582 -1.0036 -0.5396 57.2983 57.1177 -0.1805 54.55 56.1712 57.0643 -2.7483 -1.1271 -0.234 6.5993 6.3545 -0.2448 4.3847 5.8781 6.171 -2.2146 -0.7212 -0.4283 152.7941 -2.8746 -1.2833 1.9104 8.8076 0.9387 -1.2308 134.5631 88.3981 11.3499 54.2152 2.7399
m12m 2.2842 44.8664 8.2316 8.7807 0.5491 7.2667 8.2262 8.6199 -0.965 -0.0054 0.3882 11.6321 11.4103 -0.2218 9.6919 10.667 11.3132 -1.9402 -0.9651 -0.3189 57.2316 57.2874 0.0557 55.1356 56.1879 57.2481 -2.0961 -1.0438 0.0164 6.5327 6.4661 -0.0666 4.9215 5.8857 6.3166 -1.6111 -0.647 -0.2161 88.8609 -2.6669 -0.7359 2.265 8.9304 3.3519 -1.1071 146.277 100.799 11.4696 63.3148 9.7838
m12m 2.25 44.8664 8.676 9.0201 0.3441 7.1384 8.4559 8.8738 -1.5377 -0.2201 0.1978 12.0765 11.6783 -0.3982 9.5934 10.9174 11.5908 -2.4831 -1.159 -0.4856 57.676 57.5844 -0.0916 55.1636 56.4941 57.5459 -2.5124 -1.1819 -0.1302 6.977 6.781 -0.1961 4.7669 6.1407 6.6625 -2.2101 -0.8363 -0.3145 112.1163 -2.688 -0.8319 2.1396 9.0267 3.3519 -0.9992 148.3833 110.6557 11.4718 65.782 9.7838
m12m 2.2165 44.8664 8.4658 8.8545 0.3887 7.0734 8.2856 8.7079 -1.3924 -0.1801 0.2421 11.8662 11.5012 -0.365 9.4854 10.7257 11.4161 -2.3809 -1.1406 -0.4502 57.4658 57.3738 -0.0919 54.9708 56.2686 57.3365 -2.495 -1.1971 -0.1293 6.7668 6.5779 -0.189 4.6125 5.9251 6.4625 -2.1543 -0.8417 -0.3043 90.1435 -2.8569 -1.162 1.9671 9.0155 1.9119 -0.9888 148.046 110.6085 11.4726 66.2423 5.5806
m12m 2.1515 44.8664 8.0232 8.4175 0.3943 5.8341 7.7702 8.3052 -2.1891 -0.253 0.2819 11.4237 11.07 -0.3536 8.2796 10.2086 11.0044 -3.144 -1.215 -0.4192 57.0232 56.9682 -0.055 53.9039 55.8071 56.9367 -3.1193 -1.2161 -0.0865 6.3243 6.1559 -0.1684 3.8137 5.4311 6.0627 -2.5106 -0.8932 -0.2615 67.8813 -2.9989 -1.7071 1.6723 8.8051 1.1102 -1.0684 149.1182 102.6083 11.4754 68.3615 3.2404
m12m 2.0891 44.8664 8.6725 9.2157 0.5433 7.2686 8.7853 9.0064 -1.4039 0.1128 0.334 12.0729 11.8494 -0.2235 9.6579 11.2067 11.7332 -2.415 -0.8662 -0.3397 57.6725 57.7701 0.0976 55.1382 56.7452 57.7259 -2.5342 -0.9273 0.0534 6.9735 7.0856 0.1121 5.2497 6.5771 6.9151 -1.7238 -0.3964 -0.0583 137.2577 -2.6672 -1.4649 1.6903 9.0646 2.3769 -1.0273 159.4632 99.5213 11.7377 75.4728 6.9378
m12m 2.0439 44.8664 8.4126 8.7685 0.3559 6.8832 8.35 8.5505 -1.5294 -0.0626 0.138 11.813 11.3311 -0.4819 9.2728 10.7679 11.187 -2.5402 -1.0451 -0.6261 57.4126 57.1128 -0.2997 54.7033 56.2392 57.0485 -2.7093 -1.1734 -0.3641 6.7136 6.601 -0.1126 4.7437 6.1665 6.3922 -1.9699 -0.5471 -0.3214 45.9771 -2.4416 -1.2779 1.6615 9.2363 2.3769 -1.1447 159.3152 105.8974 11.7905 76.1527 6.9378
m12m 1.9439 44.8664 8.8994 9.3841 0.4847 7.7185 8.9688 9.1579 -1.1809 0.0694 0.2586 12.2998 12.0332 -0.2666 10.1578 11.4356 11.8985 -2.142 -0.8642 -0.4013 57.8994 57.9571 0.0577 55.6801 57.0126 57.9021 -2.2192 -0.8867 0.0028 7.2004 7.28 0.0796 5.7049 6.8087 7.0831 -1.4955 -0.3917 -0.1173 138.017 -2.4508 -1.1216 1.691 9.3179 7.0776 -1.0328 165.1826 114.8791 11.8451 83.0801 20.6585
m12m 1.9033 44.8664 8.0566 8.7116 0.655 6.6097 7.9698 8.6205 -1.4468 -0.0868 0.5639 11.457 11.3681 -0.089 8.9874 10.4106 11.315 -2.4696 -1.0464 -0.1421 57.0566 57.2592 0.2026 54.508 56.0051 57.2335 -2.5486 -1.0514 0.1769 6.3576 6.6029 0.2453 4.4905 5.8828 6.5069 -1.8672 -0.4748 0.1493 46.2339 -2.8251 -1.5768 1.5894 9.4024 2.097 -1.1152 167.6972 113.2301 11.8456 86.1919 6.1208
m12m 1.7391 23.9932 9.354 9.6692 0.3153 8.4089 9.3416 9.3457 -0.9451 -0.0123 -0.0082 12.7544 12.3352 -0.4192 10.9023 11.8604 12.133 -1.8521 -0.8941 -0.6214 58.354 58.2907 -0.0632 56.501 57.5241 58.2006 -1.853 -0.8299 -0.1534 7.655 7.6962 0.0412 6.4398 7.2884 7.4394 -1.2152 -0.3666 -0.2156 189.1889 -2.2386 -0.2814 2.2457 9.7148 6.3899 -0.8867 166.2387 133.5404 11.8479 92.4438 35.1333
m12m 1.5506 23.9932 8.9777 9.0646 0.0869 7.4652 8.7139 8.7879 -1.5125 -0.2638 -0.1897 12.3781 11.6373 -0.7408 9.9571 11.2083 11.4201 -2.421 -1.1698 -0.958 57.9777 57.3922 -0.5854 55.5167 56.7658 57.2675 -2.461 -1.2119 -0.7102 7.2787 7.0447 -0.234 5.7181 6.7327 6.7125 -1.5606 -0.546 -0.5661 145.2797 -2.7546 -1.0253 2.1227 9.8886 3.5089 -0.8065 160.7575 141.1019 11.852 99.4585 19.2929
m12m 1.4901 23.9932 8.9032 9.0348 0.1316 6.7477 8.5079 8.8784 -2.1555 -0.3953 -0.0248 12.3036 11.6696 -0.6341 9.2384 11.0185 11.5574 -3.0653 -1.2851 -0.7462 57.9032 57.5313 -0.3719 54.7534 56.5848 57.4783 -3.1498 -1.3184 -0.4249 7.2042 7.0564 -0.1478 5.3129 6.5813 6.8673 -1.8913 -0.623 -0.3369 171.0942 -2.7861 -1.0654 2.1613 9.9087 1.9735 -1.0499 157.4539 141.7442 11.8534 101.3776 10.851
m12m 1.4324 23.9932 8.7399 8.8005 0.0606 7.1627 8.2154 8.6561 -1.5773 -0.5246 -0.0839 12.1404 11.4533 -0.6871 9.7217 10.7556 11.3456 -2.4187 -1.3848 -0.7948 57.7399 57.3597 -0.3803 55.3264 56.3882 57.3061 -2.4136 -1.3517 -0.4339 7.041 6.8346 -0.2063 5.3109 6.3245 6.6549 -1.7301 -0.7165 -0.386 73.6768 -2.6899 -1.2935 1.7951 9.9877 2.0637 -0.8265 155.1977 158.0636 11.8548 102.7708 11.3465
m12m 1.3684 50.2556 8.5254 8.605 0.0796 6.7301 7.9781 8.4804 -1.7953 -0.5473 -0.045 11.9259 11.3069 -0.619 9.2504 10.5044 11.2276 -2.6755 -1.4215 -0.6983 57.5254 57.28 -0.2454 54.9137 56.216 57.2387 -2.6118 -1.3095 -0.2867 6.8265 6.6886 -0.1379 5.0825 6.0439 6.5628 -1.7439 -0.7825 -0.2636 99.0047 -2.9976 -1.6595 1.6923 9.806 0.5925 -0.818 153.3099 150.7978 11.8556 104.9934 5.3485
m12m 1.3507 50.2556 9.0491 8.994 -0.0551 6.747 8.2443 8.9059 -2.3021 -0.8047 -0.1432 12.4495 11.7007 -0.7488 9.2615 10.7827 11.6428 -3.188 -1.6668 -0.8067 58.0491 57.6907 -0.3583 54.9242 56.533 57.6586 -3.1248 -1.5161 -0.3904 7.3501 7.0964 -0.2537 5.2002 6.3876 6.995 -2.1499 -0.9625 -0.355 173.6789 -2.8446 -1.2831 1.9662 9.9586 1.8283 -0.7478 153.0792 161.0592 11.856 105.8782 16.5034
m12m 1.3162 50.2556 8.9751 8.6511 -0.324 5.2329 7.369 8.6276 -3.7422 -1.6061 -0.3475 12.3755 11.353 -1.0225 7.7155 9.8932 11.3371 -4.66 -2.4823 -1.0384 57.9751 57.2839 -0.6912 53.5336 55.6659 57.2732 -4.4415 -2.3092 -0.7019 7.2761 6.7146 -0.5615 4.1748 5.7307 6.6656 -3.1013 -1.5455 -0.6105 124.8835 -2.8585 -1.0572 2.2078 10.072 1.0943 -0.7551 153.3633 171.5611 11.8597 108.6322 9.8776
m12m 1.2909 50.2556 8.5532 8.1205 -0.4328 4.6856 6.888 8.0941 -3.8676 -1.6652 -0.4591 11.9537 10.8427 -1.1109 7.1634 9.4019 10.8261 -4.7903 -2.5517 -1.1276 57.5532 56.7539 -0.7994 53.0531 55.215 56.741 -4.5001 -2.3382 -0.8122 6.8543 6.1702 -0.6841 3.5103 5.1507 6.1255 -3.344 -1.7036 -0.7288 50.0898 -2.8766 -1.1324 2.167 10.0948 0.8179 -0.826 153.9487 173.691 11.8654 110.0302 7.3831
m12m 1.2662 50.2556 9.1308 8.7124 -0.4183 6.0696 7.7745 8.6581 -3.0611 -1.3562 -0.4727 12.5312 11.3858 -1.1454 8.5789 10.3156 11.3457 -3.9523 -2.2157 -1.1855 58.1308 57.2363 -0.8944 54.1714 55.9806 57.2111 -3.9593 -2.1502 -0.9196 7.4318 6.7752 -0.6565 4.5911 6.0342 6.6847 -2.8407 -1.3976 -0.747 150.5179 -2.8035 -0.987 2.1789 10.1433 1.4255 -0.6844 154.804 178.4016 11.866 112.5233 12.8679
m12m 1.2261 50.2556 9.1398 9.0208 -0.119 6.5542 8.3037 8.9265 -2.5856 -0.8361 -0.2133 12.5403 11.7343 -0.8059 9.1486 10.8877 11.6661 -3.3917 -1.6525 -0.8742 58.1398 57.6828 -0.457 54.9005 56.6038 57.6442 -3.2393 -1.536 -0.4956 7.4408 7.2174 -0.2234 5.1207 6.6019 7.0922 -2.3202 -0.8389 -0.3486 100.8471 -2.5349 -0.8989 2.0914 10.1413 2.4003 -0.8134 155.5593 174.6309 11.8669 115.6122 21.6673
m12m 1.1951 50.2556 8.829 8.7481 -0.0808 5.6683 7.7093 8.7061 -3.1606 -1.1197 -0.1229 12.2294 11.4275 -0.802 8.134 10.2315 11.3982 -4.0954 -1.998 -0.8312 57.829 57.3414 -0.4876 53.695 55.9581 57.323 -4.1339 -1.8709 -0.506 7.13 6.8752 -0.2548 3.8905 6.0477 6.8048 -3.2395 -1.0823 -0.3252 126.5753 -2.9118 -1.3692 1.9419 10.1506 1.0068 -0.818 156.0136 171.5502 11.8673 117.5814 9.0877
m12m 1.1284 50.2556 9.3261 8.9231 -0.4031 6.1236 7.8908 8.88 -3.2026 -1.4354 -0.4461 12.7266 11.6328 -1.0938 8.6885 10.4731 11.6005 -4.0381 -2.2535 -1.1261 58.3261 57.5595 -0.7666 54.3891 56.2735 57.5361 -3.937 -2.0527 -0.79 7.6272 7.0578 -0.5694 4.7388 6.2612 6.9797 -2.8884 -1.366 -0.6475 152.6941 -2.7394 -1.1089 2.0532 10.2044 2.8304 -0.3196 157.6702 182.1867 11.8875 122.7243 25.5491
m12m 1.107 50.2556 8.8255 8.4657 -0.3598 5.1642 7.367 8.4293 -3.6613 -1.4584 -0.3961 12.2259 11.1356 -1.0903 7.6763 9.9402 11.1063 -4.5496 -2.2857 -1.1196 57.8255 56.9945 -0.831 53.3784 55.6968 56.9719 -4.4471 -2.1287 -0.8536 7.1265 6.5593 -0.5672 3.8161 5.7148 6.4914 -3.3104 -1.4117 -0.6351 50.9396 -2.7291 -0.9367 2.1784 10.2529 2.229 -0.512 158.4938 189.3942 11.9054 125.3388 20.121
m12m 1.0861 51.7398 8.8587 8.3506 -0.5081 5.7463 7.1236 8.3229 -3.1124 -1.7351 -0.5358 12.2592 11.0358 -1.2234 8.2459 9.6734 11.015 -4.0133 -2.5858 -1.2441 57.8587 56.8801 -0.9786 53.7668 55.3626 56.8663 -4.092 -2.4961 -0.9924 7.1598 6.4086 -0.7512 4.0373 5.4929 6.3503 -3.1224 -1.6669 -0.8095 51.0451 -2.8158 -0.9812 2.2234 10.2936 0.8095 -0.2734 158.9342 190.8705 11.9058 127.4221 15.5923
m12m 1.0724 51.7398 9.0235 8.5414 -0.4821 4.9258 7.3617 8.5115 -4.0977 -1.6618 -0.512 12.4239 11.2218 -1.2021 7.4779 9.9345 11.1981 -4.946 -2.4894 -1.2258 58.0235 57.0829 -0.9406 53.1353 55.6445 57.0667 -4.8881 -2.379 -0.9568 7.3245 6.6312 -0.6933 3.8431 5.7883 6.5631 -3.4814 -1.5362 -0.7615 51.2742 -2.5534 -0.7432 2.2536 10.3254 1.7549 -0.1975 158.9091 197.2075 11.906 128.6553 33.8015
m12m 1.0521 51.7398 9.5941 9.0858 -0.5083 6.8034 8.1315 9.0321 -2.7906 -1.4626 -0.562 12.9945 11.7686 -1.2259 9.375 10.6913 11.7282 -3.6196 -2.3032 -1.2663 58.5941 57.6418 -0.9523 55.0002 56.3635 57.6173 -3.5938 -2.2306 -0.9768 7.8951 7.2546 -0.6405 5.1964 6.4973 7.1665 -2.6987 -1.3979 -0.7286 205.1629 -2.5561 -0.808 2.2217 10.334 1.7549 -0.2012 159.1033 195.3668 11.9062 130.0866 33.8015
m12m 1.0128 51.7398 9.5496 9.0218 -0.5279 5.8815 7.9661 8.9814 -3.6681 -1.5835 -0.5682 12.9501 11.7648 -1.1853 8.4197 10.5407 11.7374 -4.5304 -2.4094 -1.2127 58.5496 57.7301 -0.8195 54.1066 56.2479 57.7155 -4.443 -2.3017 -0.8342 7.8507 7.3307 -0.52 4.4981 6.5269 7.2556 -3.3526 -1.3237 -0.595 154.5932 -2.4799 -0.6646 2.2612 10.3717 2.056 -0.0953 160.1909 196.169 11.9071 135.3274 39.6012
m12m 0.9811 51.7398 8.8642 8.453 -0.4112 6.0774 7.5502 8.3928 -2.7868 -1.314 -0.4714 12.2647 11.1541 -1.1106 8.5974 10.108 11.1113 -3.6672 -2.1566 -1.1534 57.8642 57.0613 -0.8029 54.18 55.8023 57.0361 -3.6842 -2.0619 -0.8282 7.1652 6.674 -0.4913 4.4652 5.9311 6.5841 -2.7 -1.2342 -0.5811 51.8597 -2.752 -1.0629 2.1165 10.3864 0.8919 -0.0709 160.8235 194.3909 11.9074 138.0039 17.179
m12m 0.9625 51.7398 9.5445 9.1605 -0.384 6.4627 8.2241 9.1061 -3.0818 -1.3204 -0.4384 12.945 11.8465 -1.0984 8.9863 10.7817 11.8063 -3.9587 -2.1632 -1.1387 58.5445 57.7333 -0.8112 54.587 56.4391 57.7103 -3.9575 -2.1055 -0.8342 7.8455 7.4085 -0.437 5.0855 6.7147 7.3077 -2.76 -1.1308 -0.5379 207.4243 -2.609 -0.7846 2.2689 10.4197 1.4286 -0.2144 161.2134 198.4452 11.9102 139.7838 27.5164
m12m 0.9264 51.7398 9.2469 8.553 -0.6939 5.4089 7.6226 8.4985 -3.838 -1.6243 -0.7485 12.6474 11.2367 -1.4107 7.9972 10.1822 11.1958 -4.6502 -2.4652 -1.4516 58.2469 57.1257 -1.1212 53.7099 55.8746 57.1005 -4.537 -2.3724 -1.1464 7.548 6.8451 -0.7029 4.5016 6.129 6.7499 -3.0464 -1.419 -0.7981 104.0041 -2.6764 -0.7758 2.3241 10.4717 1.041 -0.0535 161.9735 202.2409 11.9218 144.6174 20.0518
m12m 0.8802 51.7398 9.564 9.0168 -0.5472 6.1667 8.0371 8.9681 -3.3973 -1.5268 -0.5959 12.9644 11.6878 -1.2766 8.7105 10.6064 11.6492 -4.254 -2.358 -1.3153 58.564 57.5461 -1.0179 54.3321 56.3022 57.5203 -4.2319 -2.2617 -1.0437 7.865 7.2818 -0.5832 4.7763 6.5718 7.1859 -3.0887 -1.2932 -0.6791 156.3682 -2.6519 -0.6873 2.3874 10.5257 1.7245 0.1413 161.382 212.7296 11.9223 148.1967 33.2166
m12m 0.8635 51.7398 8.755 8.4872 -0.2678 6.0394 7.6427 8.4183 -2.7156 -1.1123 -0.3366 12.1554 11.128 -1.0275 8.5897 10.1777 11.0744 -3.5657 -1.9778 -1.081 57.755 56.9296 -0.8254 54.1811 55.772 56.8975 -3.5738 -1.983 -0.8575 7.056 6.7801 -0.2759 4.5952 6.1536 6.6593 -2.4608 -0.9024 -0.3967 52.3075 -2.8892 -1.1118 2.208 10.5347 0.6137 -0.0267 161.0807 207.1554 11.9225 150.2329 11.8211
m12m 0.815 52.4751 9.743 8.992 -0.751 5.8015 7.7755 8.9645 -3.9415 -1.9675 -0.7785 13.1435 11.6754 -1.4681 8.419 10.352 11.6534 -4.7245 -2.7915 -1.4901 58.743 57.5373 -1.2057 54.1369 56.0421 57.523 -4.6061 -2.7009 -1.22 8.044 7.2595 -0.7845 4.6754 6.3702 7.1982 -3.3686 -1.6738 -0.8458 209.4686 -2.6636 -0.6573 2.441 10.592 1.4304 0.1877 160.2772 219.503 11.9229 154.8989 39.4129
m12m 0.7493 52.4751 9.8365 9.0301 -0.8064 6.5616 8.24 8.9515 -3.2749 -1.5965 -0.885 13.2369 11.7162 -1.5208 9.1242 10.8161 11.6557 -4.1127 -2.4208 -1.5813 58.8365 57.5703 -1.2662 54.7855 56.494 57.5315 -4.051 -2.3425 -1.305 8.1375 7.3283 -0.8093 5.1878 6.718 7.2018 -2.9497 -1.4196 -0.9357 183.8511 -2.5443 -0.569 2.419 10.6633 1.6683 0.2093 158.6816 225.2891 11.9267 160.856 45.9677
m12m 0.7205 52.4751 9.3447 8.6217 -0.723 5.8068 7.8657 8.5371 -3.5379 -1.479 -0.8076 12.7452 11.3743 -1.3709 8.3872 10.4865 11.313 -4.358 -2.2587 -1.4321 58.3447 57.2941 -1.0506 54.0023 56.1636 57.2605 -4.3424 -2.1811 -1.0842 7.6457 7.1268 -0.5189 4.7512 6.5434 6.993 -2.8946 -1.1023 -0.6527 78.7078 -2.6116 -0.665 2.4215 10.6962 1.1223 0.108 158.2073 224.9151 11.9271 163.2284 30.9242
m12m 0.7112 52.4751 9.6897 9.1117 -0.578 6.5306 8.5261 8.9796 -3.1591 -1.1636 -0.7101 13.0901 11.8408 -1.2493 9.1032 11.1248 11.7466 -3.9869 -1.9654 -1.3435 58.6897 57.7497 -0.94 54.7119 56.7765 57.7004 -3.9778 -1.9132 -0.9893 7.9907 7.6188 -0.3719 5.5591 7.1423 7.4367 -2.4316 -0.8484 -0.554 183.8557 -2.6023 -0.6343 2.4354 10.7017 1.3707 0.0694 158.0466 224.2604 11.9271 164.2926 37.7682
m12m 0.6927 52.4751 9.2047 8.4468 -0.7579 5.7292 7.741 8.3505 -3.4755 -1.4637 -0.8542 12.6051 11.1018 -1.5033 8.2908 10.3114 11.0238 -4.3143 -2.2937 -1.5813 58.2047 56.9237 -1.281 53.9645 55.9513 56.8742 -4.2402 -2.2534 -1.3305 7.5057 6.9074 -0.5983 4.5142 6.3873 6.7487 -2.9915 -1.1184 -0.757 52.6698 -2.5574 -0.5612 2.4549 10.7206 1.473 0.0578 157.7065 226.339 11.9273 166.2416 40.5872
m12m 0.6791 52.4751 9.383 8.5347 -0.8483 5.6428 7.784 8.4491 -3.7401 -1.599 -0.9339 12.7834 11.216 -1.5675 8.2279 10.381 11.1463 -4.5555 -2.4024 -1.6371 58.383 57.1062 -1.2768 53.9755 56.1015 57.0606 -4.4075 -2.2815 -1.3224 7.684 6.9622 -0.7218 4.6538 6.4084 6.8169 -3.0302 -1.2756 -0.8671 78.7695 -2.5849 -0.6201 2.4339 10.7358 1.473 0.11 157.745 227.2839 11.9274 167.7367 40.5872
m12m 0.6614 78.824 9.6064 8.5781 -1.0283 5.1398 7.6171 8.5277 -4.4666 -1.9893 -1.0788 13.0069 11.266 -1.7409 7.7434 10.1898 11.2273 -5.2634 -2.8171 -1.7796 58.6064 57.1567 -1.4497 53.4648 55.8825 57.1329 -5.1417 -2.7239 -1.4736 7.9074 7.0324 -0.8751 4.079 6.3618 6.9274 -3.8284 -1.5456 -0.98 131.473 -2.5607 -0.5224 2.4876 10.7649 1.1077 0.2554 158.0009 231.8397 11.9323 170.9046 41.0744
m12m 0.6354 78.824 9.8527 9.1942 -0.6585 6.387 8.4006 9.1173 -3.4657 -1.4521 -0.7354 13.2532 11.8973 -1.3559 8.9633 11.0086 11.8362 -4.2899 -2.2446 -1.417 58.8527 57.7696 -1.0831 54.6181 56.6789 57.7325 -4.2346 -2.1738 -1.1202 8.1537 7.661 -0.4927 5.2686 7.1283 7.5078 -2.8852 -1.0254 -0.646 157.7281 -2.368 -0.3488 2.4997 10.7862 1.8352 0.3502 157.4026 231.8237 11.9325 174.2349 68.0531
m12m 0.6227 78.824 9.5305 8.8079 -0.7226 6.2495 8.1089 8.7095 -3.2809 -1.4216 -0.821 12.9309 11.4817 -1.4492 8.8259 10.7159 11.3983 -4.105 -2.2151 -1.5326 58.5305 57.3053 -1.2252 54.4786 56.3808 57.2496 -4.0519 -2.1496 -1.2809 7.8315 7.2757 -0.5558 5.098 6.7988 7.0951 -2.7335 -1.0328 -0.7364 78.9405 -2.4235 -0.5454 2.3734 10.7895 1.755 0.3377 157.1684 230.0649 11.9325 175.004 65.0778
m12m 0.6021 78.824 9.7958 9.112 -0.6838 6.0534 8.4196 9.0129 -3.7424 -1.3762 -0.7829 13.1962 11.8368 -1.3594 8.6532 11.0682 11.7551 -4.5431 -2.1281 -1.4412 58.7958 57.7222 -1.0735 54.311 56.7771 57.6697 -4.4848 -2.0187 -1.126 8.0968 7.6263 -0.4706 5.1302 7.1614 7.4418 -2.9666 -0.9354 -0.655 183.9181 -2.4059 -0.4508 2.4573 10.8163 1.8101 0.2407 156.7138 231.6596 11.9327 177.307 67.1233
m12m 0.5899 78.824 9.5242 8.582 -0.9422 5.6918 7.8413 8.4942 -3.8325 -1.683 -1.03 12.9247 11.2608 -1.6639 8.2398 10.4416 11.1885 -4.6848 -2.483 -1.7362 58.5242 57.1036 -1.4206 53.8185 56.0928 57.0588 -4.7058 -2.4315 -1.4655 7.8253 7.0991 -0.7261 4.722 6.5825 6.9389 -3.1032 -1.2427 -0.8864 105.1359 -2.5558 -0.6115 2.4398 10.8334 0.9922 0.3029 156.3029 233.5052 11.9329 178.4606 36.7915
m12m 0.5622 78.824 9.6691 8.4641 -1.205 5.9389 7.6677 8.3869 -3.7301 -2.0014 -1.2822 13.0695 11.124 -1.9455 8.5383 10.2607 11.0579 -4.5313 -2.8088 -2.0117 58.6691 56.9278 -1.7413 54.1541 55.8953 56.8847 -4.5149 -2.7737 -1.7844 7.9701 6.8878 -1.0823 4.9117 6.3789 6.72 -3.0584 -1.5912 -1.2501 105.0624 -2.3905 -0.3668 2.5096 10.8596 1.7303 0.5114 155.8942 237.3525 11.9334 181.1486 64.1615
m12m 0.5468 78.824 9.461 8.3474 -1.1136 5.1708 7.2852 8.3077 -4.2902 -2.1758 -1.1533 12.8614 10.9788 -1.8826 7.7249 9.8425 10.9445 -5.1365 -3.019 -1.917 58.461 56.7355 -1.7255 53.3098 55.4589 56.7118 -5.1512 -3.0021 -1.7492 7.762 6.7618 -1.0002 4.3088 6.1004 6.6531 -3.4533 -1.6617 -1.109 105.0004 -2.6013 -0.6212 2.4641 10.8684 1.316 0.4461 155.6145 237.5918 11.9347 182.8886 48.7985
m12m 0.5317 78.824 9.5887 8.4104 -1.1783 -inf 6.8041 8.3995 -inf -2.7846 -1.1892 12.9892 11.1341 -1.8551 -inf 9.3925 11.1248 -inf -3.5967 -1.8644 58.5887 56.9647 -1.624 -inf 55.0431 56.9595 -inf -3.5457 -1.6293 7.8898 6.6855 -1.2042 -inf 5.71 6.637 -inf -2.1797 -1.2528 104.9283 -2.459 -0.479 2.4872 10.8805 1.3638 0.482 155.2331 237.3495 11.9348 185.0433 50.5735
m12m 0.5206 78.824 9.3044 8.2808 -1.0237 -inf 6.6346 8.2708 -inf -2.6698 -1.0336 12.7049 11.0328 -1.672 -inf 9.2423 11.0248 -inf -3.4625 -1.6801 58.3044 56.9485 -1.356 -inf 54.9136 56.9444 -inf -3.3909 -1.36 7.6055 6.5876 -1.0179 -inf 5.6009 6.5403 -inf -2.0045 -1.0651 52.5164 -2.4151 -0.4747 2.4689 10.8914 1.3791 0.5604 155.2283 238.2729 11.9349 186.6622 51.1388
m12m 0.5024 78.1939 9.6697 8.965 -0.7047 6.3589 8.2436 8.8722 -3.3107 -1.4261 -0.7975 13.0701 11.6682 -1.402 8.985 10.8758 11.5899 -4.0852 -2.1943 -1.4802 58.6697 57.4998 -1.1699 54.6314 56.5483 57.4476 -4.0383 -2.1214 -1.2221 7.9707 7.4694 -0.5013 5.3549 7.0463 7.2582 -2.6158 -0.9244 -0.7125 130.9173 -2.5326 -0.4996 2.4936 10.9046 1.7505 0.4454 154.9137 238.1066 11.935 188.8387 46.1379
m12m 0.4917 78.1939 9.1449 8.5372 -0.6076 4.4086 7.6871 8.4711 -4.7362 -1.4578 -0.6738 12.5453 11.3459 -1.1994 6.9122 10.4197 11.2906 -5.6331 -2.1257 -1.2547 58.1449 57.3225 -0.8224 52.4561 56.2203 57.2867 -5.6888 -1.9246 -0.8581 7.4459 7.1549 -0.291 3.4519 6.5212 7.0399 -3.994 -0.9247 -0.406 52.2581 -2.4628 -0.4846 2.5203 10.9114 1.8212 0.4307 155.0347 237.9213 11.9362 190.681 48.0007
m12m 0.4846 78.1939 9.7654 9.054 -0.7113 6.2513 8.3622 8.9545 -3.514 -1.4032 -0.8109 13.1658 11.7767 -1.3891 8.8276 11.01 11.6938 -4.3382 -2.1558 -1.472 58.7654 57.648 -1.1174 54.4511 56.7195 57.5932 -4.3143 -2.0458 -1.1722 8.0664 7.6141 -0.4523 5.2817 7.1436 7.4317 -2.7847 -0.9228 -0.6347 183.1143 -2.4622 -0.4685 2.5117 10.9139 2.0822 0.4632 155.1877 237.5818 11.9394 191.8169 54.8791
m12m 0.4605 78.1939 9.6428 9.2069 -0.4359 7.2919 8.5268 9.0985 -2.3509 -1.1161 -0.5444 13.0433 11.9377 -1.1056 9.8821 11.1374 11.8577 -3.1612 -1.9059 -1.1856 58.6428 57.8421 -0.8007 55.5261 56.8127 57.7972 -3.1167 -1.8301 -0.8457 7.9439 7.7722 -0.1717 6.1351 7.2715 7.5925 -1.8088 -0.6724 -0.3514 156.5093 -2.4524 -0.4224 2.4762 10.9387 2.4426 0.4716 155.209 239.2299 11.9488 195.8513 64.3794
m12m 0.4437 78.1939 9.4133 8.915 -0.4983 7.0974 8.1859 8.8171 -2.3159 -1.2274 -0.5962 12.8137 11.6615 -1.1523 9.723 10.8305 11.5857 -3.0908 -1.9833 -1.228 58.4133 57.5771 -0.8362 55.373 56.5159 57.5347 -3.0403 -1.8974 -0.8786 7.7143 7.5742 -0.1401 5.8685 6.9258 7.4525 -1.8458 -0.7885 -0.2618 104.2316 -2.6128 -0.5593 2.4408 10.9518 1.3603 0.4218 154.9991 237.9396 11.9531 198.4617 35.8542
m12m 0.4305 78.1939 9.4561 8.7861 -0.67 6.5228 7.9906 8.7075 -2.9333 -1.4655 -0.7486 12.8566 11.5285 -1.3281 9.241 10.6433 11.4648 -3.6156 -2.2133 -1.3918 58.4561 57.4271 -1.029 55.0172 56.3501 57.3873 -3.4389 -2.106 -1.0688 7.7571 7.4679 -0.2893 5.2813 6.7753 7.3658 -2.4758 -0.9818 -0.3913 130.0511 -2.6893 -0.6133 2.4203 10.9576 1.2574 0.4983 154.8058 237.696 11.9557 200.099 33.1423
m12m 0.3772 76.9671 9.471 8.3237 -1.1473 -inf 5.5931 8.3228 -inf -3.8778 -1.1481 12.8714 11.0014 -1.87 -inf 8.1256 10.9976 -inf -4.7458 -1.8738 58.471 56.5566 -1.9143 -inf 53.7025 56.556 -inf -4.7685 -1.915 7.772 6.4421 -1.3299 -inf 4.4978 6.4371 -inf -3.2742 -1.3349 155.035 -2.7755 -0.6884 2.4783 10.9799 1.2313 0.8221 153.9832 240.1258 11.9685 207.6704 25.8197
m12m 0.3535 76.9671 9.3866 8.1568 -1.2297 -inf 5.7394 8.1551 -inf -3.6472 -1.2314 12.787 10.848 -1.939 -inf 8.2671 10.8431 -inf -4.5199 -1.9439 58.3866 56.4025 -1.984 -inf 53.8431 56.4013 -inf -4.5435 -1.9853 7.6876 6.1581 -1.5295 -inf 4.6616 6.144 -inf -3.026 -1.5436 129.0749 -2.8798 -0.725 2.4904 10.99 1.046 0.9071 153.7284 241.6209 11.9748 210.9838 21.9344
m12m 0.3448 76.9671 9.4928 8.4765 -1.0163 -inf 6.0176 8.475 -inf -3.4752 -1.0179 12.8933 11.1541 -1.7392 -inf 8.5975 11.15 -inf -4.2958 -1.7433 58.4928 56.7384 -1.7544 -inf 54.219 56.7371 -inf -4.2738 -1.7557 7.7939 6.3795 -1.4143 -inf 4.9244 6.364 -inf -2.8695 -1.4298 154.2716 -2.7818 -0.6489 2.4974 10.9968 1.4209 0.9138 153.6826 241.8828 11.9801 213.3587 29.7958
m12m 0.3221 76.9671 9.6558 8.6915 -0.9644 5.1698 6.6132 8.6877 -4.486 -3.0426 -0.9682 13.0563 11.3703 -1.686 7.798 9.2241 11.3643 -5.2583 -3.8322 -1.692 58.6558 56.9802 -1.6756 53.479 54.8888 56.9765 -5.1769 -3.767 -1.6793 7.9569 6.6744 -1.2824 3.915 5.4588 6.6464 -4.0419 -2.4981 -1.3105 205.1032 -2.8001 -0.6425 2.5165 11.0059 1.1802 1.0044 153.4194 242.5812 11.987 216.9689 24.7484
m12m 0.3029 76.9671 9.194 8.0156 -1.1784 -inf 4.3007 8.0155 -inf -4.8933 -1.1785 12.5944 10.6629 -1.9315 -inf 6.8128 10.6592 -inf -5.7817 -1.9352 58.194 56.1814 -2.0126 -inf 52.3767 56.1813 -inf -5.8173 -2.0127 7.495 5.5928 -1.9022 -inf 3.1374 5.5913 -inf -4.3576 -1.9037 76.6986 -2.8707 -0.6909 2.5244 11.0142 1.0578 1.0677 153.2234 243.4747 11.9918 219.8184 22.1814
m12m 0.2949 76.9671 9.5128 8.3972 -1.1156 -inf 3.4586 8.3971 -inf -6.0542 -1.1156 12.9132 11.0252 -1.888 -inf 6.0236 11.0218 -inf -6.8896 -1.8914 58.5128 56.529 -1.9838 -inf 51.6505 56.529 -inf -6.8623 -1.9838 7.8138 5.7766 -2.0372 -inf 2.2747 5.7764 -inf -5.5391 -2.0374 153.1935 -2.8512 -0.6812 2.5224 11.0177 1.2334 1.1304 153.1739 243.7743 11.9939 221.0181 25.8644
m12m 0.2843 76.9671 9.3073 8.2614 -1.0459 -inf 6.076 8.2586 -inf -3.2313 -1.0487 12.7078 10.9132 -1.7945 -inf 8.6686 10.9081 -inf -4.0391 -1.7997 58.3073 56.4816 -1.8257 -inf 54.2931 56.4788 -inf -4.0142 -1.8285 7.6083 6.0238 -1.5845 -inf 4.9802 5.9826 -inf -2.6281 -1.6257 76.4101 -2.7275 -0.5672 2.5427 11.0232 1.4062 1.1896 153.0397 244.3747 11.9971 222.9637 29.4874
m12m 0.2713 125.4989 9.4452 8.244 -1.2012 -inf 4.0251 8.2439 -inf -5.4201 -1.2013 12.8457 10.9369 -1.9088 -inf 6.6075 10.9326 -inf -6.2381 -1.913 58.4452 56.3555 -2.0897 -inf 52.2088 56.3554 -inf -6.2364 -2.0898 7.7462 5.4444 -2.3018 -inf 2.7528 5.4435 -inf -4.9935 -2.3027 101.4554 -2.7494 -0.5649 2.5362 11.0315 1.4042 1.1113 152.7557 244.7735 12.0007 225.6038 35.2897
m12m 0.2535 125.4989 9.7211 8.8077 -0.9134 4.6835 6.5143 8.8055 -5.0376 -3.2068 -0.9156 13.1215 11.4588 -1.6628 7.2369 9.0959 11.4539 -5.8846 -4.0256 -1.6676 58.7211 56.995 -1.7261 52.8096 54.7204 56.9926 -5.9114 -4.0006 -1.7285 8.0221 6.6183 -1.4038 3.626 5.4356 6.5883 -4.3961 -2.5865 -1.4338 202.2001 -2.681 -0.543 2.5317 11.0401 1.3154 1.0849 152.631 245.0736 12.0051 228.3073 33.0577
m12m 0.2387 125.4989 9.3834 8.3172 -1.0663 4.512 5.715 8.316 -4.8715 -3.6684 -1.0674 12.7839 10.9881 -1.7958 7.1156 8.3156 10.9837 -5.6683 -4.4683 -1.8002 58.3834 56.4938 -1.8897 52.734 53.94 56.4924 -5.6494 -4.4434 -1.891 7.6845 5.9712 -1.7132 3.3089 4.61 5.9509 -4.3755 -3.0744 -1.7335 100.7352 -2.7689 -0.6268 2.5196 11.0467 1.0785 1.0646 153.2238 244.1764 12.0157 232.0731 27.1041
m12m 0.2266 125.4989 9.5926 8.6383 -0.9543 4.8675 6.1718 8.6367 -4.7252 -3.4208 -0.9559 12.9931 11.2934 -1.6996 7.4092 8.7505 11.2893 -5.5839 -4.2425 -1.7038 58.5926 56.834 -1.7586 52.9829 54.3613 56.8325 -5.6097 -4.2313 -1.7601 7.8936 6.3454 -1.5483 3.7938 4.9928 6.3244 -4.0998 -2.9009 -1.5693 175.7237 -2.7702 -0.6266 2.5181 11.0533 1.0018 1.1151 153.4794 244.2672 12.0231 235.0189 25.1784
m12m 0.1985 125.4989 9.6307 8.5476 -1.0831 4.6977 5.9627 8.5464 -4.9331 -3.6681 -1.0843 13.0312 11.2123 -1.8189 7.3065 8.5505 11.208 -5.7247 -4.4807 -1.8232 58.6307 56.7107 -1.9201 52.9205 54.1515 56.7094 -5.7102 -4.4792 -1.9214 7.9318 5.9552 -1.9765 3.6698 4.8496 5.9173 -4.2619 -3.0821 -2.0145 174.3229 -2.6882 -0.5721 2.5028 11.067 1.1783 1.146 153.4807 244.5705 12.0332 240.4555 29.6141
m12m 0.1871 125.4989 9.5296 8.3846 -1.145 4.0668 5.5744 8.3839 -5.4628 -3.9552 -1.1458 12.9301 11.0342 -1.8959 6.6757 8.1333 11.0308 -6.2544 -4.7967 -1.8993 58.5296 56.5423 -1.9873 52.2897 53.7072 56.5416 -6.2399 -4.8225 -1.988 7.8306 5.7795 -2.0511 3.039 4.4764 5.7565 -4.7916 -3.3542 -2.0741 99.3144 -2.5351 -0.4554 2.4973 11.0732 1.5079 1.1425 153.3837 244.77 12.0365 242.5856 37.8956
m12m 0.1716 122.1313 9.6101 8.5861 -1.024 4.1655 6.0353 8.5848 -5.4447 -3.5748 -1.0253 13.0106 11.2495 -1.7611 6.7565 8.6247 11.2455 -6.2541 -4.3859 -1.765 58.6101 56.7739 -1.8362 52.416 54.2581 56.7725 -6.1941 -4.352 -1.8376 7.9112 6.2836 -1.6276 2.9807 4.9546 6.2625 -4.9304 -2.9566 -1.6486 172.7906 -2.66 -0.5492 2.5109 11.0808 1.321 1.0236 153.1047 244.5572 12.0397 245.3989 29.5988
m12m 0.1565 122.1313 9.6023 8.6941 -0.9082 5.0442 6.2887 8.6923 -4.5581 -3.3136 -0.91 13.0027 11.378 -1.6247 7.6948 8.9027 11.3733 -5.3079 -4.1001 -1.6294 58.6023 56.87 -1.7323 53.3557 54.541 56.8678 -5.2466 -4.0612 -1.7345 7.9033 6.2381 -1.6652 3.9617 5.1318 6.2002 -3.9416 -2.7715 -1.7031 172.0949 -2.6501 -0.5761 2.4903 11.0885 1.321 1.0489 152.7972 244.8727 12.0411 247.6692 29.5988
m12m 0.1418 122.1313 9.6467 8.8281 -0.8185 5.7631 7.1674 8.8181 -3.8835 -2.4793 -0.8285 13.0471 11.5019 -1.5452 8.4564 9.8008 11.4909 -4.5907 -3.2464 -1.5562 58.6467 57.1648 -1.4818 54.1736 55.4829 57.1552 -4.4731 -3.1638 -1.4914 7.9477 6.956 -0.9917 4.6801 6.0986 6.8884 -3.2676 -1.8491 -1.0593 146.711 -2.5366 -0.458 2.5106 11.0955 1.8463 0.9593 152.4496 244.7702 12.0415 249.7186 41.3676
m12m 0.1234 122.1313 9.6361 9.2561 -0.3801 6.1895 7.9501 9.2336 -3.4466 -1.686 -0.4025 13.0366 11.9529 -1.0837 8.8354 10.6103 11.9314 -4.2012 -2.4263 -1.1052 58.6361 57.7543 -0.8819 54.5307 56.3305 57.7373 -4.1055 -2.3057 -0.8988 7.9372 7.6171 -0.3201 5.1857 6.8688 7.5297 -2.7515 -1.0684 -0.4075 194.4208 -2.6574 -0.5535 2.5223 11.1049 1.4523 0.9786 151.9745 245.062 12.0435 252.7929 32.5409
m12m 0.1076 122.1313 9.3818 8.9347 -0.447 6.2312 7.917 8.8899 -3.1506 -1.4648 -0.4918 12.7822 11.6271 -1.1551 8.8675 10.5626 11.586 -3.9147 -2.2196 -1.1962 58.3818 57.4111 -0.9707 54.556 56.2648 57.3782 -3.8258 -2.1169 -1.0035 7.6828 7.4765 -0.2063 5.1795 6.8113 7.3678 -2.5033 -0.8715 -0.3149 120.6971 -2.6667 -0.6108 2.483 11.1125 1.247 0.852 151.5671 244.3111 12.0463 255.6339 27.9403
m12m 0.0828 121.2672 9.4904 8.8418 -0.6486 6.8255 7.8498 8.7905 -2.6649 -1.6406 -0.6999 12.8909 11.5005 -1.3904 9.4768 10.4879 11.45 -3.414 -2.403 -1.4408 58.4904 57.2442 -1.2462 55.1481 56.1791 57.2013 -3.3423 -2.3114 -1.2891 7.7915 7.286 -0.5055 5.7224 6.7266 7.1291 -2.069 -1.0649 -0.6623 167.3496 -2.6404 -0.5958 2.4762 11.1199 1.6289 0.9644 151.072 243.1751 12.0514 260.0701 24.4545
m12m 0.0735 121.2672 9.3092 8.7084 -0.6009 5.8358 7.2143 8.6936 -3.4734 -2.0949 -0.6157 12.7097 11.3556 -1.3541 8.6008 9.8935 11.3375 -4.1089 -2.8162 -1.3722 58.3092 57.0003 -1.309 54.4181 55.622 56.9805 -3.8912 -2.6872 -1.3287 7.6103 6.9855 -0.6247 4.743 6.1329 6.9169 -2.8673 -1.4773 -0.6933 119.1611 -2.6298 -0.6335 2.4499 11.1234 1.549 0.9451 150.8863 242.908 12.0537 261.9716 23.2543
m12m 0.0608 121.2672 9.4616 9.055 -0.4065 6.5353 8.14 8.9972 -2.9263 -1.3216 -0.4644 12.862 11.7197 -1.1423 9.2239 10.8152 11.659 -3.6381 -2.0468 -1.203 58.4616 57.4692 -0.9924 54.9738 56.5473 57.4122 -3.4878 -1.9143 -1.0493 7.7626 7.5462 -0.2164 5.4879 7.0506 7.3735 -2.2747 -0.712 -0.3891 189.4871 -2.6508 -0.6503 2.4728 11.1277 1.2889 0.9375 150.6049 242.7184 12.0554 264.0081 19.3495
m12m 0.0502 121.2672 9.2931 8.8826 -0.4105 5.9079 7.6946 8.8529 -3.3852 -1.5985 -0.4401 12.6935 11.5589 -1.1346 8.6953 10.3777 11.5274 -3.9983 -2.3158 -1.1662 58.2931 57.3049 -0.9882 54.5386 56.1218 57.2746 -3.7545 -2.1712 -1.0184 7.5941 7.2655 -0.3286 4.8425 6.6236 7.1509 -2.7516 -0.9705 -0.4432 141.2356 -2.674 -0.6708 2.4623 11.1304 1.4158 0.9028 150.2497 241.7889 12.0574 266.3425 21.254
m12m 0.0397 121.2672 9.2174 8.7284 -0.489 6.1109 7.5017 8.7007 -3.1065 -1.7157 -0.5167 12.6178 11.3971 -1.2207 8.8183 10.1387 11.3698 -3.7995 -2.4791 -1.248 58.2174 57.1377 -1.0797 54.5755 55.8265 57.1147 -3.6418 -2.3909 -1.1027 7.5184 7.1276 -0.3907 5.0207 6.4264 7.027 -2.4977 -1.0919 -0.4914 140.541 -2.7566 -0.7096 2.4656 11.1322 1.4499 0.9864 149.9255 241.3779 12.059 268.1402 21.766
m12m 0.0295 121.2672 9.1954 8.3476 -0.8478 4.9636 6.2327 8.344 -4.2318 -2.9627 -0.8514 12.5959 10.9806 -1.6153 7.528 8.7886 10.9745 -5.0679 -3.8073 -1.6213 58.1954 56.5043 -1.6911 53.0945 54.3589 56.501 -5.1009 -3.8366 -1.6945 7.4965 6.2809 -1.2156 4.0138 5.1872 6.2418 -3.4827 -2.3092 -1.2547 116.6578 -2.7581 -0.7876 2.4185 11.1349 1.9246 1.0679 149.5598 240.9215 12.0606 270.0965 28.8937
m12m 0.0178 121.2672 9.3467 8.4117 -0.9349 4.5637 5.6281 8.4109 -4.783 -3.7185 -0.9357 12.7471 11.0672 -1.6799 7.1134 8.1187 11.0632 -5.6337 -4.6284 -1.6839 58.3467 56.5769 -1.7697 52.664 53.6234 56.5763 -5.6827 -4.7233 -1.7703 7.6477 6.3049 -1.3428 3.6818 4.6213 6.2947 -3.9658 -3.0264 -1.353 162.2389 -2.6653 -0.7068 2.4457 11.1375 1.5036 1.1535 149.1907 240.6508 12.0624 272.0906 22.5728
m12m 0.0048 121.2672 9.0168 8.1539 -0.863 -inf -inf 8.1538 -inf -inf -0.863 12.4173 10.8014 -1.6159 -inf -inf 10.7974 -inf -inf -1.6199 58.0168 56.251 -1.7658 -inf -inf 56.251 -inf -inf -1.7659 7.3179 5.7904 -1.5275 -inf -inf 5.7903 -inf -inf -1.5275 92.1831 -2.8 -0.711 2.4938 11.14 0.9498 1.1865 148.7756 240.5171 12.0641 274.2582 14.2586
m12i 3.6043 39.1338 7.3155 8.1268 0.8114 5.3409 7.8498 7.7989 -1.9746 0.5343 0.4834 10.7159 10.5373 -0.1786 7.5404 10.0809 10.3489 -3.1755 -0.635 -0.367 56.3155 56.2296 -0.0859 52.7779 55.4141 56.1573 -3.5376 -0.9013 -0.1582 5.6165 5.3185 -0.298 3.1129 4.9756 5.0507 -2.5037 -0.6409 -0.5658 131.0575 -3.9354 -1.6328 1.8305 7.4852 0.582 -1.7189 117.3584 59.6424 10.9966 31.7054 0.2818
m12i 3.3243 39.1338 8.1567 9.1197 0.963 8.0144 8.9221 8.5778 -0.1424 0.7654 0.421 11.5572 11.6054 0.0482 10.2864 11.2196 11.3381 -1.2708 -0.3376 -0.219 57.1567 57.4743 0.3176 55.6967 56.6684 57.3918 -1.4601 -0.4883 0.2351 6.4578 6.5763 0.1186 5.2663 6.1981 6.3026 -1.1915 -0.2597 -0.1551 153.9064 -2.8326 -1.0601 1.893 8.163 3.3845 -1.437 123.4055 73.611 11.0807 36.0553 1.6388
m12i 3.2384 39.1338 7.3137 8.5044 1.1907 7.2473 8.2716 8.0603 -0.0664 0.9579 0.7466 10.7141 10.9964 0.2823 9.6199 10.6446 10.7061 -1.0942 -0.0696 -0.008 56.3137 56.7469 0.4332 55.1676 56.2006 56.5854 -1.1461 -0.1131 0.2717 5.6147 5.8792 0.2645 4.4623 5.5156 5.6025 -1.1524 -0.0991 -0.0123 77.7781 -2.8907 -1.6407 1.1922 8.2534 1.1981 -1.299 124.8004 64.5737 11.1014 37.5562 0.5802
m12i 3.0765 39.1338 8.1128 8.872 0.7592 7.3655 8.5588 8.5556 -0.7474 0.446 0.4428 11.5133 11.4401 -0.0732 9.6739 10.9165 11.2743 -1.8394 -0.5968 -0.239 57.1128 57.3278 0.2149 55.0955 56.4291 57.2662 -2.0173 -0.6837 0.1534 6.4139 6.397 -0.0169 4.6903 5.9133 6.2112 -1.7236 -0.5006 -0.2026 139.09 -2.8691 -1.1125 1.8335 8.3528 7.7126 -1.5841 125.2995 78.008 11.1068 40.2623 3.7346
m12i 2.7143 39.1338 7.3339 8.1753 0.8415 6.8238 7.9833 7.6707 -0.5101 0.6494 0.3369 10.7343 10.7363 0.002 9.1712 10.3345 10.4966 -1.5631 -0.3998 -0.2377 56.3339 56.6713 0.3375 54.6134 55.7902 56.6057 -1.7204 -0.5437 0.2719 5.6349 5.8186 0.1837 4.3351 5.448 5.5519 -1.2998 -0.1869 -0.083 42.1909 -5.2454 -3.1514 1.6166 8.4127 6.1933 -2.2313 119.1527 66.388 11.1238 44.1199 2.9989
m12i 2.6705 39.1338 8.0104 8.3709 0.3606 7.24 8.0194 8.053 -0.7704 0.0091 0.0426 11.4108 10.9984 -0.4125 9.5249 10.309 10.88 -1.8859 -1.1018 -0.5308 57.0104 56.9769 -0.0334 54.9163 55.7637 56.9455 -2.0941 -1.2467 -0.0649 6.3114 6.1315 -0.1799 4.7054 5.5799 5.9652 -1.6061 -0.7315 -0.3462 42.5421 -2.4331 -1.0579 1.7697 8.6827 6.1933 -1.2084 118.2417 88.2327 11.1286 44.587 2.9989
m12i 2.373 22.4332 8.5521 9.2323 0.6802 7.4666 8.9679 8.8744 -1.0855 0.4159 0.3224 11.9525 11.81 -0.1425 9.9151 11.3723 11.6037 -2.0374 -0.5802 -0.3488 57.5521 57.6824 0.1303 55.4739 56.874 57.6058 -2.0782 -0.678 0.0537 6.8531 6.9808 0.1277 5.268 6.6233 6.7146 -1.5851 -0.2298 -0.1385 176.1438 -2.4593 -0.8241 1.7822 8.9947 3.792 -1.2683 125.5928 96.7381 11.3346 53.5998 7.7558
m12i 2.1675 22.4332 8.8049 9.1815 0.3767 7.389 8.6863 9.0038 -1.4158 -0.1185 0.1989 12.2053 11.8189 -0.3864 9.8266 11.1074 11.7193 -2.3787 -1.0979 -0.486 57.8049 57.73 -0.0749 55.3427 56.6432 57.6909 -2.4622 -1.1616 -0.114 7.1059 6.9726 -0.1333 5.129 6.4319 6.8162 -1.9769 -0.674 -0.2897 180.8846 -2.8364 -0.7 2.1179 9.2122 6.5465 -1.0155 130.9574 115.8377 11.3806 61.2785 13.3895
m12i 1.9577 22.4332 8.8305 9.5171 0.6866 7.8016 9.2462 9.1653 -1.0289 0.4157 0.3349 12.2309 12.1463 -0.0846 10.2415 11.7387 11.9216 -1.9894 -0.4922 -0.3093 57.8305 58.0575 0.2271 55.746 57.2987 57.9718 -2.0844 -0.5318 0.1413 7.1315 7.3954 0.2639 5.8315 7.0358 7.1244 -1.3 -0.0957 -0.0071 161.042 -2.3257 -0.4871 2.064 9.3874 7.0273 -0.9699 133.881 122.5277 11.4025 69.3375 14.3729
m12i 1.9033 22.4332 8.0978 8.7207 0.6229 6.9801 8.45 8.3696 -1.1177 0.3523 0.2718 11.4982 11.2604 -0.2378 9.3814 10.8684 11.0247 -2.1168 -0.6298 -0.4735 57.0978 57.0456 -0.0522 54.8862 56.3582 56.9419 -2.2116 -0.7395 -0.1558 6.3988 6.5288 0.13 4.8934 6.2176 6.2177 -1.5054 -0.1812 -0.1811 46.2339 -3.0106 -1.2583 1.9084 9.2481 1.6457 -0.9093 134.719 115.8195 11.4266 71.4762 3.366
m12i 1.8378 47.9864 8.4674 8.9038 0.4364 6.7302 8.5458 8.6479 -1.7372 0.0785 0.1805 11.8678 11.5153 -0.3525 9.1095 11.0101 11.35 -2.7583 -0.8577 -0.5178 57.4674 57.4064 -0.0609 54.5387 56.5636 57.3384 -2.9287 -0.9037 -0.129 6.7684 6.7956 0.0273 4.2539 6.2981 6.6276 -2.5144 -0.4702 -0.1408 116.7336 -3.0732 -1.1956 1.8793 9.4489 1.8459 -0.828 135.896 120.7133 11.4466 74.559 4.7051
m12i 1.7272 47.9864 8.5792 8.8244 0.2453 7.1341 8.2531 8.6765 -1.4451 -0.3261 0.0973 11.9796 11.4373 -0.5424 9.5352 10.6667 11.3495 -2.4444 -1.3129 -0.6302 57.5792 57.3127 -0.2665 55.0668 56.1935 57.2757 -2.5124 -1.3857 -0.3035 6.8802 6.6815 -0.1987 4.8605 6.0808 6.5473 -2.0197 -0.7995 -0.3329 165.8839 -3.0237 -1.4025 1.7619 9.4769 1.5013 -0.9013 134.6483 117.5408 11.4653 78.8801 3.8268
m12i 1.625 47.9864 8.8444 9.3094 0.465 7.4809 8.9572 9.0424 -1.3635 0.1128 0.198 12.2448 11.889 -0.3559 9.894 11.4172 11.7033 -2.3509 -0.8276 -0.5415 57.8444 57.6971 -0.1472 55.3525 56.9382 57.6116 -2.4919 -0.9062 -0.2328 7.1454 7.1783 0.0329 5.617 6.8365 6.8921 -1.5284 -0.309 -0.2533 168.0649 -2.6933 -0.7286 2.1161 9.5972 4.8855 -0.7345 136.3777 131.3561 11.5113 84.1632 12.4532
m12i 1.52 47.9864 8.59 8.8086 0.2186 6.5228 8.1111 8.7085 -2.0672 -0.4789 0.1186 11.9904 11.4609 -0.5295 8.9589 10.5768 11.3984 -3.0315 -1.4136 -0.592 57.59 57.3735 -0.2165 54.432 56.1161 57.3483 -3.1579 -1.4738 -0.2417 6.891 6.7358 -0.1552 4.5127 6.1172 6.6128 -2.3783 -0.7738 -0.2782 121.2518 -3.0032 -0.9221 2.0796 9.6505 3.2103 -0.6819 143.0206 132.0775 11.6012 92.8018 8.183
m12i 1.5 47.9864 8.7363 9.1957 0.4593 6.5856 8.6111 9.0633 -2.1507 -0.1252 0.327 12.1368 11.8234 -0.3133 9.0191 11.0548 11.7413 -3.1177 -1.082 -0.3954 57.7363 57.7206 -0.0157 54.5155 56.6001 57.6861 -3.2209 -1.1362 -0.0503 7.0374 7.1385 0.1011 4.8378 6.5841 6.9934 -2.1996 -0.4533 -0.044 170.519 -3.2302 -1.1642 1.9809 9.6675 3.2103 -0.7436 143.4627 132.3659 11.6027 93.9869 8.183
m12i 1.4513 47.9864 8.5791 8.8408 0.2617 6.5682 8.2122 8.7213 -2.0108 -0.3668 0.1422 11.9795 11.4965 -0.4831 8.975 10.6558 11.427 -3.0045 -1.3237 -0.5525 57.5791 57.4208 -0.1582 54.43 56.1848 57.3944 -3.1491 -1.3943 -0.1847 6.8801 6.8451 -0.035 4.581 6.1794 6.7365 -2.2991 -0.7007 -0.1436 98.1146 -2.8977 -1.2057 1.8136 9.6816 3.2228 -0.7907 144.699 130.4143 11.6172 97.5643 8.2149
m12i 1.4231 47.9864 7.4643 8.4205 0.9562 4.5141 7.7951 8.303 -2.9502 0.3308 0.8387 10.8648 11.0208 0.1561 6.9002 10.2061 10.9482 -3.9646 -0.6586 0.0834 56.4643 56.8466 0.3823 52.3191 55.7017 56.8143 -4.1453 -0.7626 0.35 5.7653 6.3608 0.5955 3.6682 5.7107 6.2497 -2.0971 -0.0546 0.4843 49.3061 -4.0379 -2.1734 1.594 9.6859 0.5234 -0.8945 145.1717 128.0848 11.628 99.4853 1.3341
m12i 1.3954 50.2556 8.5633 8.6631 0.0998 6.5369 8.1028 8.5188 -2.0264 -0.4605 -0.0445 11.9638 11.317 -0.6467 8.9731 10.5705 11.2284 -2.9907 -1.3933 -0.7354 57.5633 57.2246 -0.3387 54.4358 56.0945 57.1904 -3.1275 -1.4688 -0.3729 6.8643 6.6285 -0.2359 4.7194 6.0536 6.4867 -2.1449 -0.8107 -0.3776 98.897 -2.9726 -1.5438 1.5518 9.6858 0.7542 -1.0763 146.7061 127.1262 11.648 102.2736 5.9896
m12i 1.3247 50.2556 9.227 9.325 0.098 6.7243 8.8422 9.1501 -2.5027 -0.3848 -0.0769 12.6274 11.9424 -0.6851 9.183 11.315 11.8244 -3.4445 -1.3125 -0.803 58.227 57.8194 -0.4076 54.706 56.8607 57.7684 -3.521 -1.3663 -0.4586 7.528 7.2959 -0.2321 5.2582 6.8371 7.1043 -2.2699 -0.691 -0.4237 174.3942 -2.3997 -0.5961 2.0035 9.7725 3.7058 -0.7728 150.2239 136.4535 11.6966 108.5472 29.4309
m12i 1.2183 50.2556 9.1852 9.1287 -0.0565 5.7285 8.2971 9.0592 -3.4567 -0.8881 -0.126 12.5857 11.7977 -0.788 8.1579 10.8198 11.749 -4.4277 -1.7659 -0.8366 58.1852 57.6839 -0.5013 53.6269 56.4093 57.6602 -4.5584 -1.776 -0.5251 7.4863 7.1236 -0.3627 4.6033 6.4709 7.0126 -2.8829 -1.0153 -0.4737 201.6895 -2.7679 -0.6044 2.3685 9.8976 2.706 -0.5017 157.6265 146.3836 11.7796 121.1453 21.4903
m12i 1.1649 50.2556 9.4141 9.5409 0.1268 6.9562 8.944 9.4127 -2.4579 -0.4701 -0.0014 12.8146 12.2049 -0.6096 9.5171 11.5056 12.1069 -3.2975 -1.309 -0.7077 58.4141 58.1048 -0.3093 55.151 57.1386 58.0546 -3.2631 -1.2755 -0.3595 7.7152 7.5605 -0.1547 5.4363 7.0729 7.3847 -2.2788 -0.6423 -0.3305 152.1853 -2.7618 -0.4303 2.5354 10.0348 3.1084 -0.3628 158.7743 169.7241 11.8064 126.8541 24.6865
m12i 1.0454 51.7398 9.27 9.277 0.007 6.057 8.6523 9.159 -3.213 -0.6177 -0.111 12.6704 11.932 -0.7384 8.5278 11.152 11.8528 -4.1426 -1.5185 -0.8177 58.27 57.8601 -0.4099 54.053 56.7291 57.8267 -4.217 -1.5409 -0.4433 7.571 7.3369 -0.2341 5.0642 6.823 7.1748 -2.5069 -0.7481 -0.3962 205.2904 -2.8565 -0.4673 2.4935 10.1055 2.9778 -0.4201 158.9966 157.1887 11.8439 137.1897 23.6077
m12i 0.9937 51.7398 8.8274 8.7841 -0.0433 5.48 8.0902 8.6856 -3.3474 -0.7372 -0.1418 12.2278 11.3743 -0.8535 7.9424 10.5687 11.3001 -4.2854 -1.6592 -0.9278 57.8274 57.1833 -0.6441 53.4264 56.0935 57.1464 -4.401 -1.7339 -0.681 7.1284 6.8431 -0.2853 4.4838 6.3306 6.6809 -2.6446 -0.7978 -0.4475 103.4468 -2.8249 -0.6454 2.4703 10.129 2.2741 -0.4545 157.686 156.7826 11.8513 140.599 18.029
m12i 0.9625 51.7398 9.0671 9.068 0.0009 6.0283 8.4676 8.9419 -3.0388 -0.5994 -0.1251 12.4675 11.6684 -0.7992 8.5078 10.9535 11.5747 -3.9597 -1.514 -0.8929 58.0671 57.4716 -0.5955 54.0208 56.4863 57.424 -4.0463 -1.5808 -0.643 7.3681 7.1936 -0.1745 4.955 6.7162 7.0139 -2.4131 -0.6519 -0.3543 155.4887 -3.1885 -0.9487 2.2847 10.1578 1.3076 -0.5194 157.029 155.3569 11.8564 142.562 10.3663
m12i 0.9383 51.7398 8.8156 8.5483 -0.2674 4.6023 7.8191 8.4585 -4.2133 -0.9965 -0.3571 12.2161 11.122 -1.094 7.0672 10.3173 11.0474 -5.1488 -1.8988 -1.1687 57.8156 56.8702 -0.9454 52.5503 55.8534 56.8262 -5.2654 -1.9622 -0.9894 7.1166 6.6531 -0.4636 3.6949 6.1307 6.4973 -3.4218 -0.986 -0.6193 129.9353 -2.8345 -0.8738 2.4286 10.1826 1.2179 -0.549 156.3129 155.4684 11.8568 144.8871 9.6557
m12i 0.8916 51.7398 9.0575 8.5244 -0.5331 4.858 7.6372 8.464 -4.1995 -1.4202 -0.5935 12.4579 11.1757 -1.2822 7.3493 10.1978 11.127 -5.1086 -2.2601 -1.3309 58.0575 57.0039 -1.0535 52.8632 55.8135 56.9749 -5.1942 -2.244 -1.0825 7.3585 6.6543 -0.7042 3.9591 6.0135 6.5404 -3.3994 -1.345 -0.8181 104.2207 -2.9077 -0.6379 2.4899 10.2211 2.0538 -0.243 154.7904 168.191 11.8572 147.4663 16.2822
m12i 0.8802 51.7398 9.2693 8.8731 -0.3962 5.0404 7.9007 8.8241 -4.2289 -1.3686 -0.4453 12.6698 11.5169 -1.1528 7.5048 10.4161 11.4805 -5.165 -2.2537 -1.1892 58.2693 57.3542 -0.9152 53.0029 55.9889 57.335 -5.2664 -2.2804 -0.9343 7.5703 6.9708 -0.5996 4.1448 6.2709 6.8733 -3.4256 -1.2995 -0.6971 156.3682 -3.0121 -0.5667 2.5746 10.2357 2.1072 -0.2628 154.5499 170.8401 11.8573 147.9311 16.7055
m12i 0.8635 51.7398 8.8835 8.3801 -0.5034 4.4596 7.3636 8.3361 -4.4239 -1.5199 -0.5474 12.284 11.0055 -1.2785 6.8993 9.8359 10.9742 -5.3847 -2.448 -1.3098 57.8835 56.806 -1.0775 52.3932 55.3748 56.7896 -5.4903 -2.5087 -1.0939 7.1846 6.4566 -0.728 3.5895 5.6773 6.3769 -3.5951 -1.5073 -0.8076 52.3075 -2.8855 -0.6151 2.5243 10.2542 2.9121 -0.3257 153.9652 172.957 11.8575 149.1907 23.0872
m12i 0.8203 78.7126 9.2947 8.8083 -0.4864 5.4784 8.0565 8.7234 -3.8163 -1.2382 -0.5713 12.6952 11.4402 -1.255 7.9758 10.5651 11.3774 -4.7194 -2.1301 -1.3178 58.2947 57.2569 -1.0378 53.4937 56.1143 57.2244 -4.801 -2.1804 -1.0703 7.5958 6.9906 -0.6051 4.5469 6.4335 6.8474 -3.0489 -1.1623 -0.7483 156.9783 -2.8529 -0.4141 2.6499 10.3019 1.2599 -0.4697 152.7502 171.7534 11.8579 151.8834 20.1031
m12i 0.7892 78.7126 9.4958 9.0564 -0.4393 5.3171 8.3232 8.9676 -4.1787 -1.1726 -0.5282 12.8962 11.6989 -1.1973 7.8162 10.8598 11.6307 -5.08 -2.0364 -1.2656 58.4958 57.531 -0.9647 53.3475 56.4459 57.4937 -5.1483 -2.0499 -1.002 7.7968 7.304 -0.4928 4.4293 6.8108 7.1348 -3.3675 -0.986 -0.6619 131.0241 -2.684 -0.1854 2.7113 10.3392 2.2121 -0.3203 151.0482 176.1683 11.8582 153.7104 35.2981
m12i 0.764 78.7126 9.5147 9.3602 -0.1545 6.2975 8.6833 9.2571 -3.2172 -0.8314 -0.2576 12.9151 12.0072 -0.908 8.7882 11.2006 11.933 -4.127 -1.7145 -0.9822 58.5147 57.8752 -0.6395 54.3066 56.7734 57.8393 -4.2081 -1.7413 -0.6754 7.8157 7.6192 -0.1965 5.2972 7.1605 7.4304 -2.5185 -0.6553 -0.3853 183.7573 -2.6738 -0.2343 2.7334 10.3819 2.0613 -0.3533 149.9757 178.0628 11.8584 155.1844 32.8911
m12i 0.7348 78.7126 8.8701 8.577 -0.2932 4.4072 7.9319 8.4654 -4.4629 -0.9382 -0.4047 12.2706 11.2117 -1.0589 6.8232 10.4283 11.1335 -5.4474 -1.8423 -1.1371 57.8701 57.0675 -0.8027 52.2443 55.9783 57.0306 -5.6259 -1.8918 -0.8396 7.1712 6.9335 -0.2376 3.5133 6.4241 6.7725 -3.6579 -0.7471 -0.3986 78.8416 -2.8914 -0.5431 2.647 10.4071 0.8171 -0.513 149.0316 172.9151 11.8586 157.1295 13.0376
m12i 0.7253 78.7126 9.4999 9.139 -0.3609 5.3078 8.4557 9.0379 -4.1921 -1.0442 -0.462 12.9004 11.7684 -1.132 7.7827 10.973 11.6923 -5.1176 -1.9273 -1.2081 58.4999 57.5893 -0.9107 53.279 56.533 57.5493 -5.2209 -1.9669 -0.9506 7.8009 7.4228 -0.3781 4.4137 6.9447 7.2466 -3.3872 -0.8562 -0.5544 210.2009 -2.6554 -0.2928 2.7245 10.4206 1.7796 -0.4299 148.4976 173.5097 11.8587 158.0155 28.3966
m12i 0.7112 78.7126 9.1413 8.8565 -0.2849 5.2208 8.0786 8.7771 -3.9205 -1.0627 -0.3642 12.5418 11.4877 -1.0541 7.7131 10.6001 11.4271 -4.8287 -1.9416 -1.1147 58.1413 57.32 -0.8214 53.2295 56.1656 57.2884 -4.9118 -1.9757 -0.853 7.4423 7.1116 -0.3307 4.3071 6.5585 6.9681 -3.1352 -0.8839 -0.4742 105.1479 -2.7335 -0.3585 2.7687 10.4355 1.5122 -0.3467 147.8322 174.969 11.8588 158.9181 24.1296
m12i 0.6836 78.7126 9.2257 9.0228 -0.2029 5.8313 8.3973 8.9051 -3.3944 -0.8284 -0.3207 12.6262 11.6869 -0.9393 8.3596 10.9463 11.5994 -4.2666 -1.6799 -1.0268 58.2257 57.5548 -0.6709 53.9355 56.5488 57.5096 -4.2902 -1.677 -0.7161 7.5268 7.3777 -0.1491 4.9241 6.9591 7.1666 -2.6026 -0.5676 -0.3602 105.1814 -2.8388 -0.4749 2.5828 10.455 1.1702 -0.2142 146.7041 176.5019 11.859 160.132 18.6731
m12i 0.6397 78.824 8.9564 8.336 -0.6204 4.895 7.6623 8.2323 -4.0615 -1.2942 -0.7241 12.3569 10.9454 -1.4115 7.345 10.1775 10.8635 -5.0118 -2.1794 -1.4934 57.9564 56.7322 -1.2243 52.8017 55.7323 56.6863 -5.1547 -2.2241 -1.2701 7.2574 6.6895 -0.5679 3.9523 6.238 6.4988 -3.3051 -1.0195 -0.7586 105.2117 -2.6501 -0.2897 2.6161 10.4888 1.7673 -0.4948 145.1055 170.9811 11.8613 163.9264 19.3832
m12i 0.6269 78.824 9.2406 8.3656 -0.875 5.7052 7.6747 8.2655 -3.5354 -1.5659 -0.9752 12.6411 11.0127 -1.6284 8.1998 10.215 10.9361 -4.4413 -2.426 -1.705 58.2406 56.8357 -1.4049 53.7029 55.7981 56.7936 -4.5378 -2.4425 -1.447 7.5417 6.7825 -0.7592 4.7933 6.3426 6.5795 -2.7484 -1.1991 -0.9622 131.4568 -2.6098 -0.189 2.7301 10.5026 2.4446 -0.4258 144.79 173.2601 11.8668 166.1316 26.8108
m12i 0.598 78.824 9.3549 8.6707 -0.6842 6.2563 8.1444 8.5148 -3.0986 -1.2105 -0.8401 12.7553 11.2468 -1.5085 8.7749 10.6625 11.1132 -3.9805 -2.0928 -1.6421 58.3549 56.9481 -1.4067 54.3134 56.2153 56.8581 -4.0414 -2.1395 -1.4968 7.6559 7.0475 -0.6084 5.288 6.7285 6.7489 -2.3679 -0.9274 -0.907 157.6622 -2.3659 0.1323 2.9023 10.5208 3.5095 -0.2771 144.171 177.8467 11.8669 168.3817 38.4906
m12i 0.5819 78.824 8.7354 8.0677 -0.6677 -inf 6.8825 8.0384 -inf -1.8529 -0.697 12.1358 10.8104 -1.3254 -inf 9.4921 10.7887 -inf -2.6438 -1.3471 57.7354 56.7765 -0.9589 -inf 55.1756 56.7655 -inf -2.5598 -0.9699 7.0364 6.5517 -0.4847 -inf 5.8191 6.4628 -inf -1.2173 -0.5736 52.6453 -2.6517 -0.2384 2.9285 10.5336 1.1126 -0.2972 143.5234 180.1264 11.867 169.9196 12.2024
m12i 0.5739 78.824 9.1382 8.5812 -0.557 5.1227 7.7557 8.5107 -4.0155 -1.3825 -0.6275 12.5386 11.2453 -1.2933 7.7266 10.3449 11.1864 -4.812 -2.1937 -1.3523 58.1382 57.0942 -1.044 53.3457 55.9978 57.0579 -4.7924 -2.1404 -1.0803 7.4392 7.0441 -0.3951 4.2377 6.5582 6.8714 -3.2015 -0.881 -0.5678 131.5086 -2.7221 -0.2216 2.9343 10.538 1.3783 -0.2382 143.261 180.7287 11.867 170.4647 15.1163
m12i 0.5583 78.824 9.1029 8.5869 -0.516 5.5774 7.7351 8.5206 -3.5256 -1.3679 -0.5823 12.5034 11.2 -1.3034 8.1298 10.271 11.1445 -4.3736 -2.2324 -1.3589 58.1029 56.9735 -1.1295 53.6957 55.8584 56.9386 -4.4072 -2.2446 -1.1644 7.404 6.9611 -0.4428 4.671 6.4949 6.7761 -2.733 -0.909 -0.6279 157.4657 -3.0694 -0.2779 2.9933 10.5506 1.7609 -0.1544 142.6192 183.1073 11.8671 171.6914 19.3121
m12i 0.528 78.824 9.1641 7.8988 -1.2653 5.1255 6.9482 7.8464 -4.0387 -2.216 -1.3177 12.5646 10.4981 -2.0665 7.6317 9.4585 10.4545 -4.9329 -3.1061 -2.1101 58.1641 56.2069 -1.9573 53.2172 55.0239 56.1769 -4.947 -3.1402 -1.9872 7.4652 6.1391 -1.3261 4.2505 5.6291 5.9704 -3.2146 -1.8361 -1.4948 131.1309 -3.0395 -0.1446 3.0366 10.5658 1.4334 -0.0859 141.7285 184.7727 11.8673 174.2749 15.7212
m12i 0.4988 78.1939 9.3424 8.1005 -1.2419 -inf 6.6952 8.083 -inf -2.6472 -1.2594 12.7429 10.7194 -2.0234 -inf 9.1851 10.7043 -inf -3.5577 -2.0386 58.3424 56.371 -1.9714 -inf 54.7198 56.3612 -inf -3.6226 -1.9812 7.6434 6.3398 -1.3037 -inf 5.5491 6.263 -inf -2.0944 -1.3804 157.1401 -2.8905 -0.0409 3.0967 10.5912 2.1637 -0.0542 140.8308 188.382 11.8675 177.9727 25.6482
m12i 0.4605 78.1939 9.4517 8.8689 -0.5828 6.1187 8.1185 8.783 -3.333 -1.3332 -0.6687 12.8521 11.5026 -1.3495 8.6327 10.675 11.4309 -4.2194 -2.1772 -1.4213 58.4517 57.2517 -1.2 54.1958 56.2788 57.2024 -4.2559 -2.1729 -1.2493 7.7527 7.2555 -0.4973 5.1957 6.8786 7.0124 -2.557 -0.8742 -0.7403 182.5936 -2.8273 0.0411 3.1285 10.6205 2.2337 0.1165 139.9557 193.3733 11.8678 181.64 26.4783
m12i 0.424 78.1939 9.2443 8.3383 -0.906 5.1552 7.4243 8.2816 -4.0891 -1.8201 -0.9628 12.6448 10.9675 -1.6773 7.9736 10.1193 10.8992 -4.6712 -2.5254 -1.7456 58.2443 56.7469 -1.4974 54.1516 56.1268 56.6263 -4.0927 -2.1175 -1.618 7.5454 6.5672 -0.9781 4.3074 6.1575 6.3491 -3.2379 -1.3879 -1.1962 130.0511 -3.0815 -0.0771 3.1057 10.6428 1.4879 0.1341 139.3411 194.1496 11.8688 185.7392 17.6372
m12i 0.4144 78.1939 9.0979 8.4782 -0.6198 4.7138 7.7693 8.3836 -4.3841 -1.3287 -0.7144 12.4984 11.1591 -1.3393 7.8289 10.4926 11.0515 -4.6695 -2.0058 -1.4469 58.0979 56.9335 -1.1645 54.1245 56.3877 56.7871 -3.9735 -1.7103 -1.3109 7.399 6.8677 -0.5313 3.8022 6.5087 6.6171 -3.5967 -0.8903 -0.7819 129.9802 -3.2058 -0.3294 2.993 10.6527 1.3036 0.1105 139.151 195.1261 11.8688 187.5151 15.4522
m12i 0.3987 78.1939 8.8362 8.1366 -0.6996 4.5733 7.1571 8.0884 -4.2629 -1.6792 -0.7478 12.2367 10.7796 -1.4571 7.0885 9.7413 10.7359 -5.1482 -2.4953 -1.5007 57.8362 56.4876 -1.3487 52.6225 55.4087 56.4497 -5.2137 -2.4275 -1.3865 7.1372 6.5194 -0.6178 3.6039 5.9497 6.3824 -3.5334 -1.1875 -0.7548 51.7928 -3.214 -0.1466 3.1205 10.6592 1.3036 0.1755 139.0805 196.081 11.8689 188.9346 15.4522
m12i 0.3894 78.1939 8.8293 8.2664 -0.5629 4.484 7.3073 8.2158 -4.3453 -1.522 -0.6135 12.2298 10.9004 -1.3293 6.9992 9.8757 10.8552 -5.2306 -2.3541 -1.3746 57.8293 56.5822 -1.2471 52.5333 55.5174 56.5431 -5.296 -2.312 -1.2863 7.1304 6.6326 -0.4978 3.5146 6.0927 6.4842 -3.6157 -1.0376 -0.6461 77.7753 -3.5283 -0.3491 3.1144 10.6646 0.8585 0.2112 139.2681 196.4361 11.8689 190.3563 10.1765
m12i 0.3682 128.2785 9.4638 8.4322 -1.0316 -inf 6.8699 8.4201 -inf -2.5939 -1.0437 12.8643 11.0904 -1.7738 -inf 9.3975 11.0782 -inf -3.4667 -1.7861 58.4638 56.6262 -1.8376 -inf 55.0355 56.6148 -inf -3.4283 -1.849 7.7648 6.3054 -1.4594 -inf 5.5877 6.2131 -inf -2.1771 -1.5518 206.6431 -3.0834 -0.107 3.1276 10.6808 1.4756 0.2617 139.4946 197.1816 11.8754 194.3952 19.4394
m12i 0.3476 128.2785 9.089 8.0804 -1.0085 3.7467 7.1106 8.0311 -5.3423 -1.9784 -1.0578 12.4894 10.7443 -1.7451 6.2705 9.636 10.706 -6.2189 -2.8534 -1.7834 58.089 56.3324 -1.7566 51.7951 55.1854 56.3002 -6.2939 -2.9036 -1.7887 7.39 6.3978 -0.9922 2.892 5.8746 6.2428 -4.498 -1.5154 -1.1472 102.9984 -3.1629 -0.2076 3.1104 10.6929 1.1242 0.1973 139.5818 197.1533 11.8829 197.38 14.8097
m12i 0.3333 128.2785 9.3719 8.1718 -1.2002 4.7874 6.6073 8.1595 -4.5845 -2.7647 -1.2124 12.7724 10.7886 -1.9838 7.2977 9.1069 10.7756 -5.4747 -3.6655 -1.9968 58.3719 56.357 -2.0149 52.9308 54.7096 56.3469 -5.4412 -3.6624 -2.025 7.673 6.1758 -1.4972 3.8119 5.2699 6.116 -3.8611 -2.4031 -1.5569 179.8162 -3.224 -0.1609 3.1197 10.7017 1.2227 0.3134 139.8086 198.328 11.8909 200.1299 16.1073
m12i 0.3029 128.2785 9.1748 8.3118 -0.863 4.5109 6.8961 8.2947 -4.664 -2.2787 -0.8801 12.5753 10.9759 -1.5994 7.0331 9.4309 10.9603 -5.5422 -3.1443 -1.615 58.1748 56.5758 -1.5991 52.6182 55.0079 56.5638 -5.5567 -3.167 -1.6111 7.4759 6.3064 -1.1694 3.6333 5.6488 6.1973 -3.8426 -1.827 -1.2785 127.7904 -3.2161 -0.18 3.127 10.7202 1.1808 0.3113 140.7605 200.0041 11.9063 205.8922 15.5557
m12i 0.2949 128.2785 9.3272 8.6837 -0.6435 5.4648 7.1173 8.6715 -3.8624 -2.2099 -0.6557 12.7277 11.2909 -1.4368 7.9927 9.6425 11.2788 -4.735 -3.0852 -1.4489 58.3272 56.9152 -1.412 53.5694 55.2418 56.9057 -4.7578 -3.0855 -1.4216 7.6283 6.5909 -1.0373 4.5602 5.8886 6.4897 -3.068 -1.7396 -1.1385 153.1935 -3.2163 -0.1773 3.1062 10.7245 1.3962 0.3134 140.9701 200.2268 11.91 207.2017 18.3933
m12i 0.2816 128.2785 9.2211 8.5998 -0.6213 5.4811 6.8706 8.5912 -3.74 -2.3505 -0.6299 12.6216 11.1959 -1.4257 8.0101 9.3904 11.1868 -4.6115 -3.2312 -1.4348 58.2211 56.8172 -1.4039 53.5909 55.0016 56.8102 -4.6302 -3.2195 -1.4109 7.5221 6.4447 -1.0774 4.5761 5.6582 6.3601 -2.9461 -1.8639 -1.162 127.1731 -3.169 -0.2345 3.0469 10.7352 1.3453 0.2998 141.1579 200.6804 11.9161 209.8176 17.7228
m12i 0.261 0.0 9.3489 8.1252 -1.2236 -inf 6.3341 8.1181 -inf -3.0148 -1.2308 12.7493 10.7772 -1.9721 -inf 8.8371 10.7672 -inf -3.9122 -1.9821 58.3489 56.2435 -2.1053 -inf 54.3632 56.2377 -inf -3.9857 -2.1111 7.6499 5.7119 -1.938 -inf 5.1101 5.5869 -inf -2.5398 -2.063 177.0671 -3.2254 -0.2035 3.0889 10.7483 1.2785 0.3117 141.1401 200.7168 11.9231 213.5141 16.892
m12i 0.2411 0.0 9.287 7.9561 -1.3309 -inf 5.4984 7.9545 -inf -3.7886 -1.3325 12.6874 10.6725 -2.0149 -inf 8.001 10.6658 -inf -4.6864 -2.0216 58.287 56.126 -2.161 -inf 53.6091 56.1246 -inf -4.6778 -2.1624 7.588 5.6551 -1.9329 -inf 4.3308 5.634 -inf -3.2572 -1.954 151.3661 -3.2904 -0.1964 3.098 10.7605 1.3282 0.4222 141.0677 202.3065 11.9284 216.5977 17.5482
m12i 0.229 0.0 9.3472 8.2834 -1.0637 4.5715 5.7378 8.282 -4.7757 -3.6093 -1.0651 12.7476 10.9958 -1.7518 7.1191 8.2778 10.9894 -5.6285 -4.4698 -1.7582 58.3472 56.4347 -1.9124 52.8434 53.9264 56.4332 -5.5038 -4.4208 -1.914 7.6482 5.9596 -1.6886 3.5399 4.517 5.9419 -4.1083 -3.1312 -1.7063 175.6766 -3.3801 -0.2763 3.0739 10.7697 1.0838 0.6142 140.9646 204.0654 11.9312 218.772 14.3192
m12i 0.21 0.0 9.3776 8.3766 -1.001 -inf 6.0281 8.3745 -inf -3.3495 -1.0031 12.778 11.072 -1.7061 -inf 8.5572 11.0656 -inf -4.2208 -1.7125 58.3776 56.526 -1.8516 -inf 54.1674 56.524 -inf -4.2102 -1.8536 7.6786 5.9917 -1.687 -inf 4.8641 5.958 -inf -2.8146 -1.7206 199.9492 -3.2996 -0.2479 3.094 10.7801 1.0959 0.3898 140.8393 203.979 11.9354 221.5729 14.4797
m12i 0.1894 0.0 9.4096 8.4436 -0.9661 -inf 6.956 8.4291 -inf -2.4537 -0.9805 12.8101 11.1252 -1.6849 -inf 9.503 11.1106 -inf -3.3071 -1.6994 58.4096 56.6762 -1.7334 -inf 55.1297 56.6637 -inf -3.2799 -1.746 7.7107 6.4137 -1.297 -inf 5.777 6.2997 -inf -1.9336 -1.411 148.9938 -3.0727 -0.1218 3.0923 10.7954 1.8154 0.5503 140.6533 204.8366 11.941 225.284 23.9857
m12i 0.163 122.1313 9.387 8.5961 -0.7908 -inf 6.4073 8.5933 -inf -2.9797 -0.7937 12.7874 11.2774 -1.51 -inf 8.9553 11.272 -inf -3.8321 -1.5154 58.387 56.8569 -1.5301 -inf 54.5887 56.8545 -inf -3.7982 -1.5324 7.688 6.2867 -1.4013 -inf 5.2293 6.2469 -inf -2.4587 -1.4411 172.3068 -3.2658 -0.217 3.0677 10.8103 1.5219 0.7239 140.3633 205.0519 11.9479 230.0169 18.3684
m12i 0.1214 122.1313 9.4068 8.7458 -0.661 5.0952 6.836 8.7403 -4.3116 -2.5709 -0.6666 12.8073 11.422 -1.3853 7.5768 9.3542 11.4148 -5.2305 -3.4531 -1.3925 58.4068 56.9538 -1.453 53.1821 55.0181 56.9487 -5.2247 -3.3887 -1.4582 7.7079 6.4663 -1.2416 4.1892 5.594 6.4011 -3.5186 -2.1138 -1.3068 194.2755 -3.2966 -0.2481 3.056 10.8336 1.2382 0.6541 139.6196 205.4403 11.9568 236.7214 14.944
m12i 0.1056 122.1313 9.1173 8.1876 -0.9297 4.722 6.251 8.1823 -4.3953 -2.8663 -0.935 12.5178 10.9162 -1.6016 7.2049 8.7572 10.9073 -5.3129 -3.7606 -1.6105 58.1173 56.3309 -1.7864 52.7978 54.3486 56.3262 -5.3195 -3.7687 -1.7912 7.4183 6.0173 -1.4011 3.8304 5.0691 5.9621 -3.588 -2.3492 -1.4562 120.5119 -3.2258 -0.4388 2.8998 10.8429 1.1975 0.4248 139.1558 204.8455 11.9594 239.5462 14.4526
m12i 0.0884 121.2672 9.3294 8.2496 -1.0798 -inf 4.9272 8.2493 -inf -4.4022 -1.0801 12.7298 10.9998 -1.73 -inf 7.43 10.9927 -inf -5.2999 -1.7371 58.3294 56.3487 -1.9807 -inf 53.0988 56.3484 -inf -5.2306 -1.981 7.6304 5.6364 -1.994 -inf 3.6711 5.6316 -inf -3.9594 -1.9988 191.7609 -3.3603 -0.3476 3.0373 10.8508 1.4463 0.6484 138.7979 205.7101 11.962 241.9514 14.6157
m12i 0.0662 121.2672 9.3306 8.4498 -0.8808 -inf 5.4512 8.4493 -inf -3.8794 -0.8813 12.731 11.1877 -1.5433 -inf 7.9902 11.1822 -inf -4.7408 -1.5489 58.3306 56.6143 -1.7162 -inf 53.6505 56.6138 -inf -4.6801 -1.7168 7.6316 5.9411 -1.6905 -inf 4.4198 5.9278 -inf -3.2118 -1.7037 189.9455 -3.4188 -0.3687 3.0159 10.8613 1.2628 0.7818 138.2223 206.1887 11.9655 245.7632 12.761
m12i 0.0467 121.2672 8.878 7.6202 -1.2578 -inf -inf 7.62 -inf -inf -1.258 12.2784 10.4631 -1.8153 -inf -inf 10.4535 -inf -inf -1.8249 57.878 55.6625 -2.2154 -inf -inf 55.6624 -inf -inf -2.2156 7.179 4.7596 -2.4194 -inf -inf 4.7595 -inf -inf -2.4195 70.6052 -3.4249 -0.3838 3.0239 10.8711 1.1874 0.7472 137.5954 207.193 11.9673 248.8863 11.9992
m12i 0.0278 121.2672 9.2786 8.3267 -0.9519 -inf -inf 8.3266 -inf -inf -0.952 12.679 11.1087 -1.5704 -inf -inf 11.1011 -inf -inf -1.5779 58.2786 56.3888 -1.8898 -inf -inf 56.3887 -inf -inf -1.8899 7.5796 5.4056 -2.174 -inf -inf 5.4055 -inf -inf -2.1741 186.5543 -3.5038 -0.4212 3.0018 10.8799 1.3667 0.9252 137.1104 207.9646 11.9693 251.749 13.811
m12i 0.0113 121.2672 8.9436 7.7407 -1.2029 -inf -inf 7.7405 -inf -inf -1.203 12.344 10.5818 -1.7622 -inf -inf 10.5718 -inf -inf -1.7722 57.9436 55.7986 -2.145 -inf -inf 55.7984 -inf -inf -2.1452 7.2446 4.7215 -2.5231 -inf -inf 4.7214 -inf -inf -2.5232 92.5747 -3.5195 -0.4172 3.0149 10.8864 1.2082 0.7539 136.6831 207.8669 11.971 254.2375 12.2097
m12i 0.0064 121.2672 9.1122 7.8842 -1.228 -inf -inf 7.884 -inf -inf -1.2281 12.5126 10.712 -1.8006 -inf -inf 10.7028 -inf -inf -1.8098 58.1122 55.9599 -2.1522 -inf -inf 55.9598 -inf -inf -2.1524 7.4132 4.8899 -2.5233 -inf -inf 4.8898 -inf -inf -2.5234 115.4378 -3.5065 -0.3674 3.0272 10.8884 1.3138 0.8441 136.5785 208.113 11.9714 254.8755 13.2763
m12i 0.0014 121.2672 8.7095 7.5557 -1.1537 -inf 3.9112 7.5555 -inf -4.7983 -1.154 12.1099 10.3735 -1.7364 -inf 6.4742 10.3643 -inf -5.6357 -1.7456 57.7095 55.6615 -2.0479 -inf 52.0809 55.6613 -inf -5.6286 -2.0482 7.0105 4.6639 -2.3466 -inf 2.7104 4.659 -inf -4.3 -2.3515 50.7472 -3.5438 -0.4387 3.0161 10.8917 1.0385 0.9569 136.3984 208.4121 11.972 255.9097 10.4945
A1 3.8854 19.5669 10.1908 9.6974 -0.4934 7.9022 8.9373 9.606 -2.2886 -1.2535 -0.5848 13.5912 12.6556 -0.9356 10.6892 11.7701 12.5893 -2.902 -1.8211 -1.0019 59.1908 58.821 -0.3698 56.5316 57.663 58.7873 -2.6592 -1.5278 -0.4034 8.4918 8.0228 -0.469 6.4575 7.4288 7.879 -2.0343 -1.063 -0.6128 91.4466 -1.1574 2.2494 3.8854 10.7089 4.5007 0.3879 276.3707 305.3421 12.0273 68.5351 468.6025
A1 3.7762 19.5669 10.0651 9.2123 -0.8528 6.998 8.2829 9.1549 -3.0671 -1.7822 -0.9102 13.4656 12.1185 -1.3471 9.7564 11.0958 12.0727 -3.7091 -2.3697 -1.3929 59.0651 58.1835 -0.8816 55.5394 56.9599 58.1557 -3.5257 -2.1053 -0.9095 8.3661 7.5035 -0.8626 5.4795 6.7304 7.4183 -2.8866 -1.6357 -0.9478 55.2335 -1.0944 2.4158 3.9019 10.7268 4.5007 0.412 275.1481 310.0417 12.029 69.5187 468.6025
A1 3.6376 19.5669 9.7481 9.51 -0.2381 7.7797 8.7658 9.4137 -1.9684 -0.9823 -0.3344 13.1486 12.3856 -0.763 10.559 11.5584 12.3076 -2.5896 -1.5902 -0.841 58.7481 58.4266 -0.3215 56.3606 57.3859 58.3811 -2.3875 -1.3622 -0.3671 8.0492 7.862 -0.1872 6.589 7.3881 7.648 -1.4602 -0.6611 -0.4012 55.8084 -1.4555 1.9768 3.9528 10.7886 1.5572 0.5395 273.5656 324.5226 12.0373 71.9878 162.1356
A1 3.5391 19.5669 9.7215 8.8974 -0.8242 -inf 6.2895 8.8963 -inf -3.432 -0.8253 13.122 11.7839 -1.3381 -inf 9.0214 11.7818 -inf -4.1006 -1.3402 58.7215 57.6289 -1.0926 -inf 54.8327 57.6282 -inf -3.8888 -1.0933 8.0226 6.8486 -1.1739 -inf 5.0347 6.8419 -inf -2.9879 -1.1806 75.2491 -1.5854 1.6564 3.848 10.8048 1.2129 0.5803 275.8671 328.4451 12.0655 75.1585 126.2856
A1 3.4444 19.5669 9.9636 9.0623 -0.9013 -inf 6.1392 9.0618 -inf -3.8244 -0.9018 13.364 11.9116 -1.4524 -inf 8.8499 11.9099 -inf -4.5141 -1.4542 58.9636 57.7202 -1.2434 -inf 54.6301 57.7199 -inf -4.3335 -1.2437 8.2646 6.7357 -1.5289 -inf 4.9277 6.7289 -inf -3.3369 -1.5357 94.4938 -1.5012 1.7749 3.8649 10.8196 1.2129 0.6732 277.0762 331.4195 12.0763 76.6431 126.2856
A1 3.3537 19.5669 9.8935 9.1186 -0.7749 5.8057 7.4694 9.1085 -4.0878 -2.4241 -0.785 13.294 11.9517 -1.3423 8.5815 10.2552 11.9417 -4.7124 -3.0388 -1.3523 58.8935 57.8125 -1.0811 54.3776 56.0734 57.8043 -4.5159 -2.8201 -1.0892 8.1945 7.023 -1.1715 4.6745 6.1332 6.9608 -3.52 -2.0614 -1.2337 57.4773 -1.4378 1.945 3.9596 10.8666 1.7818 0.7315 278.956 341.5458 12.0983 80.3699 185.5169
A1 3.2953 19.5669 10.1712 9.4426 -0.7286 6.9666 7.9902 9.4255 -3.2046 -2.181 -0.7457 13.5716 12.2919 -1.2797 9.684 10.7562 12.2769 -3.8876 -2.8155 -1.2947 59.1712 58.1616 -1.0095 55.6366 56.655 58.1466 -3.5346 -2.5162 -1.0246 8.4722 7.3268 -1.1454 5.0019 6.3769 7.2728 -3.4704 -2.0954 -1.1994 115.4936 -1.4286 1.949 3.9258 10.8817 1.8685 0.6905 278.6252 344.3523 12.101 81.2622 194.5392
A1 3.2105 19.5669 9.7869 9.2257 -0.5612 5.8981 7.36 9.2196 -3.8888 -2.4269 -0.5674 13.1874 12.0661 -1.1213 8.612 10.1626 12.0595 -4.5754 -3.0247 -1.1279 58.7869 57.9437 -0.8432 54.3682 56.0037 57.9386 -4.4187 -2.7833 -0.8484 8.088 7.2589 -0.829 4.6632 6.1584 7.2218 -3.4248 -1.9295 -0.8661 58.4213 -1.5361 1.7364 3.767 10.9177 1.8685 0.6837 277.0814 347.7425 12.1081 83.9973 194.5392
A1 3.1026 19.5669 9.9123 9.2395 -0.6728 6.2959 7.632 9.2282 -3.6164 -2.2803 -0.6841 13.3128 12.0841 -1.2287 9.0568 10.4237 12.0728 -4.256 -2.8891 -1.24 58.9123 57.8928 -1.0196 54.9045 56.276 57.8817 -4.0078 -2.6363 -1.0306 8.2133 7.0946 -1.1187 5.0417 6.3011 7.0138 -3.1716 -1.9122 -1.1995 78.9555 -1.5856 1.7966 3.9011 10.9417 1.1888 0.708 276.2559 352.9598 12.1189 86.6651 123.7779
A1 3.0 19.5669 10.1552 9.553 -0.6022 7.2692 8.5706 9.5028 -2.886 -1.5847 -0.6525 13.5557 12.4801 -1.0756 10.1844 11.4783 12.4311 -3.3712 -2.0774 -1.1246 59.1552 58.4919 -0.6634 56.1342 57.4541 58.448 -3.0211 -1.7011 -0.7072 8.4563 7.9148 -0.5414 6.0947 7.3567 7.765 -2.3616 -1.0996 -0.6912 121.9389 -1.4292 1.838 3.8137 10.9789 1.3763 0.7661 274.5275 356.1008 12.1313 90.0255 143.3022
A1 2.9245 19.5669 9.8944 9.277 -0.6174 7.1396 8.4739 9.1989 -2.7548 -1.4205 -0.6956 13.2949 12.1885 -1.1063 10.0697 11.3787 12.1101 -3.2251 -1.9162 -1.1848 58.8944 58.1287 -0.7657 56.0379 57.3306 58.0492 -2.8565 -1.5638 -0.8452 8.1954 7.6266 -0.5689 5.9907 7.27 7.3565 -2.2047 -0.9254 -0.839 82.4785 -1.3929 1.8096 3.7519 10.9934 1.294 0.7965 273.0305 358.3139 12.134 91.1143 134.7239
A1 2.8282 19.5669 10.0151 9.2785 -0.7367 5.9759 7.6418 9.2681 -4.0392 -2.3733 -0.747 13.4156 12.1323 -1.2833 8.6536 10.4278 12.1214 -4.762 -2.9878 -1.2942 59.0151 57.8493 -1.1658 54.4547 56.2559 57.8379 -4.5604 -2.7592 -1.1772 8.3161 6.8764 -1.4397 4.3179 6.4055 6.6953 -3.9983 -1.9106 -1.6208 125.4965 -1.5595 1.612 3.6471 11.0152 1.0645 0.889 271.7745 360.7296 12.1418 94.354 110.8283
A1 2.7143 19.5669 9.7686 8.8671 -0.9015 -inf -inf 8.8671 -inf -inf -0.9015 13.1691 11.7101 -1.4589 -inf -inf 11.7079 -inf -inf -1.4612 58.7686 57.3685 -1.4001 -inf -inf 57.3685 -inf -inf -1.4001 8.0696 5.6813 -2.3883 -inf -inf 5.6813 -inf -inf -2.3883 63.5009 -1.6676 1.6964 3.8019 11.0375 0.9869 1.0046 273.6374 363.7503 12.1698 99.557 102.7559
A1 2.5862 67.2997 9.8523 8.947 -0.9053 -inf -inf 8.947 -inf -inf -0.9053 13.2528 11.8407 -1.4121 -inf -inf 11.8383 -inf -inf -1.4144 58.8523 57.4993 -1.3531 -inf -inf 57.4992 -inf -inf -1.3531 8.1534 6.0222 -2.1311 -inf -inf 6.0222 -inf -inf -2.1311 64.4719 -1.7134 1.7786 3.9832 11.0694 1.2485 1.0678 277.0025 374.5687 12.2052 105.7767 142.8228
A1 2.5056 67.2997 9.8799 8.9265 -0.9535 -inf -inf 8.9265 -inf -inf -0.9535 13.2804 11.837 -1.4434 -inf -inf 11.8342 -inf -inf -1.4462 58.8799 57.4724 -1.4076 -inf -inf 57.4723 -inf -inf -1.4076 8.181 5.7863 -2.3947 -inf -inf 5.7862 -inf -inf -2.3947 64.9451 -1.7298 1.6614 3.8186 11.088 1.2663 1.0611 277.5339 378.148 12.2178 108.8484 144.8659
A1 2.4667 67.2997 10.1134 9.2354 -0.878 5.1461 5.7889 9.2352 -4.9674 -4.3245 -0.8782 13.5139 12.1515 -1.3624 8.0503 8.7094 12.1486 -5.4636 -4.8045 -1.3653 59.1134 57.7834 -1.33 53.9574 54.6514 57.783 -5.156 -4.462 -1.3304 8.4145 6.2017 -2.2128 4.0993 4.6721 6.1851 -4.3151 -3.7424 -2.2294 108.4098 -1.7224 1.7024 3.8663 11.0952 1.2663 1.075 277.7679 379.3948 12.2222 109.9077 144.8659
A1 2.4285 67.2997 10.2878 9.6765 -0.6113 6.4526 7.86 9.6696 -3.8352 -2.4278 -0.6182 13.6883 12.5666 -1.1217 9.3411 10.7567 12.5578 -4.3471 -2.9316 -1.1305 59.2878 58.3309 -0.9569 55.2608 56.697 58.3203 -4.027 -2.5908 -0.9675 8.5889 7.424 -1.1649 5.2941 6.6045 7.3488 -3.2948 -1.9844 -1.24 153.2856 -1.6636 1.7387 3.8591 11.117 1.4822 1.0501 279.0587 382.1161 12.2381 113.2964 169.5581
A1 2.267 67.2997 10.1609 9.411 -0.7499 6.0707 7.5862 9.4042 -4.0901 -2.5747 -0.7567 13.5613 12.3463 -1.2151 8.8358 10.3896 12.3382 -4.7256 -3.1718 -1.2231 59.1609 58.0004 -1.1605 54.6334 56.2522 57.9924 -4.5275 -2.9087 -1.1685 8.4619 6.9339 -1.528 4.9322 6.3153 6.8086 -3.5297 -2.1466 -1.6534 133.51 -1.6554 1.6978 3.83 11.1534 1.2128 0.9851 282.4649 382.26 12.2768 121.2646 138.7478
A1 2.1837 67.2997 10.1647 9.232 -0.9326 -inf -inf 9.232 -inf -inf -0.9327 13.5651 12.2355 -1.3297 -inf -inf 12.2314 -inf -inf -1.3337 59.1647 57.7596 -1.4051 -inf -inf 57.7595 -inf -inf -1.4052 8.4657 5.9106 -2.5552 -inf -inf 5.9105 -inf -inf -2.5552 112.7251 -1.4996 1.8533 3.9232 11.181 1.3103 1.0758 284.32 383.4064 12.3049 127.7948 149.8951
A1 2.1357 67.2997 9.7956 8.9702 -0.8254 -inf -inf 8.9702 -inf -inf -0.8254 13.196 11.9765 -1.2195 -inf -inf 11.9729 -inf -inf -1.2231 58.7956 57.5145 -1.2811 -inf -inf 57.5145 -inf -inf -1.2811 8.0966 5.6181 -2.4785 -inf -inf 5.6181 -inf -inf -2.4786 45.2997 -1.4013 1.8002 3.8537 11.1974 1.3286 1.1581 284.7928 384.4084 12.3169 130.9673 151.9927
A1 2.0739 67.2997 10.1148 9.1985 -0.9162 -inf -inf 9.1985 -inf -inf -0.9162 13.5152 12.205 -1.3102 -inf -inf 12.2011 -inf -inf -1.3141 59.1148 57.7318 -1.3829 -inf -inf 57.7318 -inf -inf -1.383 8.4158 5.7696 -2.6462 -inf -inf 5.7695 -inf -inf -2.6462 91.2806 -1.378 1.7858 3.8186 11.2131 1.5989 1.2236 284.6295 387.7975 12.3259 133.7954 182.9123
A1 2.0145 67.2997 10.1557 9.5918 -0.564 5.0307 6.0655 9.5916 -5.125 -4.0902 -0.5641 13.5562 12.5142 -1.042 7.7231 8.8017 12.5115 -5.833 -4.7545 -1.0446 59.1557 58.149 -1.0067 53.5572 54.7769 58.1488 -5.5985 -4.3788 -1.0069 8.4567 6.2097 -2.247 2.0182 3.5865 6.2086 -6.4385 -4.8703 -2.2481 137.8731 -1.5225 1.6941 3.8923 11.2349 1.4613 1.2574 286.1841 390.8011 12.3468 139.1832 167.1756
A2 3.8485 19.5669 10.1212 9.5965 -0.5248 6.8825 8.7198 9.5336 -3.2387 -1.4014 -0.5876 13.5217 12.5434 -0.9783 9.6127 11.5003 12.5014 -3.909 -2.0214 -1.0203 59.1212 58.7083 -0.4129 55.4056 57.3599 58.6881 -3.7157 -1.7613 -0.4331 8.4223 7.9358 -0.4864 5.6412 7.1088 7.8632 -2.781 -1.3134 -0.559 90.6762 -1.6318 1.1929 3.2416 10.4664 1.3472 -0.2056 283.6207 276.3303 12.0445 68.1565 274.1373
A2 3.7407 19.5669 10.2751 9.4735 -0.8016 7.1993 8.6352 9.4027 -3.0758 -1.6399 -0.8724 13.6755 12.405 -1.2705 10.0875 11.4662 12.3493 -3.588 -2.2093 -1.3263 59.2751 58.5191 -0.7559 56.0343 57.3546 58.4868 -3.2408 -1.9205 -0.7883 8.5761 7.7694 -0.8067 5.9664 7.0766 7.6622 -2.6097 -1.4995 -0.9139 92.4155 -1.6564 1.3537 3.4397 10.6077 1.9002 -0.0349 286.719 315.3465 12.0623 72.0475 386.6572
A2 3.5714 19.5669 10.2245 9.8971 -0.3274 7.6779 9.2397 9.7858 -2.5467 -0.9849 -0.4387 13.625 12.8603 -0.7646 10.4418 12.0371 12.7875 -3.1832 -1.5879 -0.8374 59.2245 59.0559 -0.1686 56.2816 57.8874 59.0246 -2.9429 -1.3372 -0.1999 8.5256 8.3222 -0.2034 6.5388 7.7207 8.1874 -1.9868 -0.8048 -0.3382 112.8118 -1.6068 1.6226 3.6616 10.7788 1.8313 0.0362 289.7781 330.3049 12.0941 76.5732 372.6296
A2 3.3537 19.5669 10.5097 10.1044 -0.4053 8.51 9.711 9.8605 -1.9997 -0.7986 -0.6492 13.9101 13.0153 -0.8948 11.3025 12.5367 12.8271 -2.6076 -1.3734 -1.0831 59.5097 59.1222 -0.3875 57.1334 58.4127 59.0223 -2.3762 -1.097 -0.4874 8.8107 8.5688 -0.2419 7.3781 8.2117 8.2644 -1.4326 -0.599 -0.5463 115.134 -1.3096 2.1754 3.9133 10.9451 3.0916 0.378 293.8628 349.0009 12.1483 83.6975 629.0854
A2 3.0251 19.5669 10.171 9.3678 -0.8032 7.4722 8.4559 9.3047 -2.6988 -1.7151 -0.8663 13.5714 12.2411 -1.3303 10.3908 11.3409 12.175 -3.1807 -2.2306 -1.3964 59.171 58.2012 -0.9697 56.3419 57.2627 58.1412 -2.8291 -1.9082 -1.0297 8.472 7.612 -0.86 6.4411 7.3012 7.259 -2.0309 -1.1708 -1.213 60.1345 -1.5165 1.9547 3.9809 11.0858 2.4636 0.5225 296.1153 386.9525 12.2029 94.4405 501.3072
A2 2.9245 19.5669 10.3115 9.5124 -0.7991 6.757 8.3522 9.4804 -3.5545 -1.9593 -0.8311 13.712 12.4109 -1.301 9.5866 11.2251 12.3804 -4.1254 -2.4869 -1.3316 59.3115 58.4289 -0.8826 55.4555 57.1424 58.4053 -3.856 -2.1691 -0.9062 8.6125 7.7977 -0.8148 5.7598 7.2022 7.6652 -2.8528 -1.4103 -0.9473 82.4785 -1.6555 1.7804 3.9819 11.1312 2.2168 0.4985 296.6849 399.0006 12.2162 97.6443 451.0827
A2 2.8518 19.5669 10.1328 9.2854 -0.8474 7.3864 8.6714 9.1571 -2.7464 -1.4614 -0.9757 13.5332 12.199 -1.3342 10.2283 11.5523 12.0814 -3.3049 -1.9809 -1.4518 59.1328 58.2087 -0.9241 56.0883 57.4736 58.1163 -3.0445 -1.6592 -1.0165 8.4338 7.8264 -0.6075 6.3747 7.4562 7.5573 -2.0591 -0.9776 -0.8765 62.4944 -1.5397 1.8459 3.9149 11.159 1.6591 0.4633 297.4742 391.4667 12.2309 100.5621 337.5895
A2 2.759 19.5669 10.4046 9.5628 -0.8418 7.1169 8.6457 9.505 -3.2876 -1.7588 -0.8996 13.805 12.4629 -1.3421 10.0124 11.5167 12.4084 -3.7926 -2.2883 -1.3966 59.4046 58.4643 -0.9403 55.9828 57.442 58.4193 -3.4217 -1.9626 -0.9852 8.7056 8.0032 -0.7024 6.1339 7.4853 7.8377 -2.5716 -1.2202 -0.8679 84.0701 -1.4349 1.9288 3.8618 11.2027 3.0304 0.5673 299.0588 400.8918 12.2516 104.3382 616.6358
A2 2.5455 134.5993 10.505 9.2728 -1.2321 6.03 7.7891 9.2581 -4.475 -2.7159 -1.2469 13.9054 12.2709 -1.6345 8.8665 10.6816 12.2572 -5.0389 -3.2238 -1.6482 59.505 58.0635 -1.4415 54.7421 56.6083 58.0477 -4.7629 -2.8966 -1.4572 8.806 7.2923 -1.5137 5.0647 6.6935 7.1628 -3.7413 -2.1125 -1.6432 86.444 -1.3608 1.8953 3.7743 11.2856 2.0578 0.779 304.7511 420.4065 12.3098 115.9861 452.1584
A2 2.373 134.5993 10.4823 9.3112 -1.1711 -inf -inf 9.3112 -inf -inf -1.1711 13.8828 12.346 -1.5368 -inf -inf 12.3427 -inf -inf -1.54 59.4823 57.9504 -1.532 -inf -inf 57.9503 -inf -inf -1.532 8.7834 6.0822 -2.7012 -inf -inf 6.0822 -inf -inf -2.7012 109.8209 -1.3844 1.8811 3.8047 11.3432 2.2223 0.8716 303.5251 430.472 12.3238 121.8168 488.3025
A2 2.3369 134.5993 10.408 9.2809 -1.1271 -inf -inf 9.2809 -inf -inf -1.1271 13.8085 12.2941 -1.5144 -inf -inf 12.2914 -inf -inf -1.5171 59.408 57.9222 -1.4858 -inf -inf 57.9222 -inf -inf -1.4859 8.7091 6.0575 -2.6516 -inf -inf 6.0575 -inf -inf -2.6516 66.3229 -1.2184 2.0363 3.8094 11.3754 2.2223 1.1096 303.799 436.8211 12.3361 125.4167 488.3025
A2 2.267 134.5993 10.5064 9.5178 -0.9887 -inf -inf 9.5177 -inf -inf -0.9887 13.9069 12.552 -1.3549 -inf -inf 12.5486 -inf -inf -1.3583 59.5064 58.1283 -1.3782 -inf -inf 58.1282 -inf -inf -1.3782 8.8075 6.1827 -2.6248 -inf -inf 6.1827 -inf -inf -2.6248 134.224 -1.2519 1.7724 3.6362 11.4045 1.6881 1.1794 305.4246 434.9199 12.358 130.6683 370.9087
A2 2.2332 134.5993 10.1476 9.2366 -0.9109 -inf -inf 9.2366 -inf -inf -0.9109 13.548 12.2604 -1.2876 -inf -inf 12.2571 -inf -inf -1.2909 59.1476 57.8456 -1.3019 -inf -inf 57.8456 -inf -inf -1.302 8.4486 5.8944 -2.5541 -inf -inf 5.8944 -inf -inf -2.5542 67.3264 -1.2784 1.7376 3.6056 11.411 1.4096 1.1977 305.943 434.6768 12.3644 132.1565 309.728
A2 2.1675 134.5993 10.0706 9.2027 -0.8679 -inf -inf 9.2026 -inf -inf -0.8679 13.471 12.2737 -1.1973 -inf -inf 12.2702 -inf -inf -1.2008 59.0706 57.8272 -1.2434 -inf -inf 57.8272 -inf -inf -1.2434 8.3716 5.8465 -2.5251 -inf -inf 5.8465 -inf -inf -2.5251 67.747 -1.3376 1.6263 3.5599 11.4229 1.0395 1.2553 309.2995 435.0114 12.3931 136.581 228.4122
A2 2.0589 134.5993 10.3054 9.8607 -0.4447 7.6458 8.2093 9.8481 -2.6596 -2.0961 -0.4573 13.7058 12.8407 -0.8652 10.3917 10.9955 12.8307 -3.3141 -2.7103 -0.8751 59.3054 58.5812 -0.7242 56.2486 56.9078 58.5698 -3.0568 -2.3976 -0.7356 8.6064 7.1553 -1.4511 5.3211 6.0216 7.1153 -3.2853 -2.5848 -1.4912 160.2398 -1.4721 1.6265 3.7252 11.4377 0.9757 1.2873 312.3519 436.5886 12.4208 144.619 214.3765
A4 4.0 19.5669 8.6771 8.8684 0.1913 7.4743 8.302 8.7062 -1.2029 -0.3751 0.0291 12.0776 11.7391 -0.3385 10.0541 10.9061 11.6591 -2.0234 -1.1715 -0.4185 57.6771 57.8341 0.157 55.7384 56.6496 57.801 -1.9387 -1.0275 0.1239 6.9782 6.9528 -0.0253 5.375 6.2149 6.8509 -1.6032 -0.7632 -0.1273 90.6912 -2.3595 -0.2474 2.4274 9.6733 0.1968 -1.0338 198.931 162.3776 11.5771 47.2307 7.437
A4 3.7407 19.5669 9.5571 9.4613 -0.0957 8.3012 9.0218 9.2152 -1.2559 -0.5353 -0.3419 12.9575 12.3539 -0.6037 10.9054 11.6432 12.2399 -2.0521 -1.3143 -0.7177 58.5571 58.5101 -0.0469 56.6015 57.3632 58.4722 -1.9555 -1.1939 -0.0849 7.8581 7.6687 -0.1894 6.1988 6.9705 7.5527 -1.6593 -0.8876 -0.3054 129.2847 -1.8898 0.6021 2.799 9.8639 2.3463 -0.5825 202.7938 199.0174 11.6298 51.8632 88.6593
A4 3.4444 19.5669 9.2009 9.338 0.1371 8.376 8.9568 9.0148 -0.8248 -0.2441 -0.1861 12.6013 12.1683 -0.433 10.9845 11.5661 12.0033 -1.6169 -1.0352 -0.598 58.2009 58.226 0.0252 56.7147 57.2897 58.1572 -1.4862 -0.9112 -0.0437 7.5019 7.4662 -0.0357 6.2809 6.9061 7.2853 -1.221 -0.5957 -0.2166 114.4068 -1.9749 0.2961 2.6614 9.9935 1.4295 -0.5283 209.263 199.319 11.7127 58.7815 54.0154
A4 3.1831 19.5669 9.2732 8.998 -0.2752 7.4725 8.3575 8.8681 -1.8007 -0.9157 -0.4051 12.6737 11.8548 -0.8189 10.1576 11.0321 11.773 -2.5161 -1.6416 -0.9006 58.2732 57.859 -0.4142 55.8986 56.7686 57.817 -2.3746 -1.5046 -0.4562 7.5742 7.1457 -0.4285 5.6149 6.3938 7.0453 -1.9594 -1.1804 -0.529 77.7781 -2.2412 0.3097 2.9238 10.0816 1.0452 -0.4246 226.3147 211.8716 11.8465 68.814 39.4965
A4 3.0506 19.5669 9.8006 9.5925 -0.2082 7.8843 8.8659 9.4916 -1.9164 -0.9347 -0.309 13.2011 12.5205 -0.6806 10.5508 11.5575 12.4648 -2.6503 -1.6436 -0.7363 58.8006 58.6919 -0.1088 56.2994 57.3488 58.6698 -2.5012 -1.4518 -0.1308 8.1017 7.8667 -0.2349 6.039 6.9308 7.8059 -2.0627 -1.1708 -0.2958 98.7737 -2.1155 0.5789 3.0251 10.2221 2.1953 -0.1581 228.2011 244.5618 11.8729 72.2116 82.9551
A4 2.9746 19.5669 9.9793 9.7656 -0.2137 8.7594 9.4667 9.3664 -1.2199 -0.5126 -0.6129 13.3797 12.6562 -0.7235 11.4983 12.228 12.4023 -1.8814 -1.1517 -0.9775 58.9793 58.7734 -0.2059 57.2686 58.0325 58.6695 -1.7107 -0.9467 -0.3098 8.2803 8.099 -0.1813 6.9403 7.6025 7.8856 -1.34 -0.6778 -0.3947 102.1207 -1.6422 1.1558 3.0105 10.3136 6.8654 -0.331 229.109 233.0558 11.892 75.1305 259.4241
A4 2.8758 19.5669 9.3651 8.9749 -0.3901 7.5532 8.6118 8.6982 -1.8119 -0.7532 -0.6669 12.7655 11.8514 -0.9142 10.2796 11.3689 11.6601 -2.4859 -1.3967 -1.1054 58.3651 57.9453 -0.4198 56.0671 57.1992 57.8524 -2.298 -1.1659 -0.5127 7.6661 7.298 -0.3681 5.6671 6.7945 7.1195 -1.9991 -0.8716 -0.5466 41.5352 -1.9225 0.7709 3.0656 10.3782 2.7217 -0.1303 230.3683 231.4503 11.9146 78.2009 102.8477
A4 2.759 19.5669 9.9839 9.703 -0.2809 8.1969 9.1287 9.5495 -1.7869 -0.8552 -0.4344 13.3843 12.6216 -0.7627 10.9484 11.8484 12.5299 -2.436 -1.5359 -0.8544 58.9839 58.7842 -0.1997 56.7704 57.6452 58.7469 -2.2135 -1.3387 -0.237 8.2849 8.0921 -0.1928 6.5871 7.4061 7.9744 -1.6978 -0.8788 -0.3105 168.1364 -1.8844 0.9182 3.2162 10.5047 3.2764 0.1089 235.3665 255.7399 11.9684 83.9262 123.8061
A4 2.5255 134.5993 9.6561 9.5808 -0.0752 7.8097 8.5643 9.5287 -1.8463 -1.0918 -0.1274 13.0565 12.4722 -0.5843 10.5737 11.3515 12.4312 -2.4828 -1.705 -0.6253 58.6561 58.4365 -0.2195 56.4517 57.2318 58.4037 -2.2044 -1.4243 -0.2524 7.9571 7.7107 -0.2464 5.9329 6.8232 7.642 -2.0241 -1.1339 -0.3151 107.7616 -2.2301 0.6335 3.2905 10.5953 0.6102 0.1059 270.3644 257.0391 12.1953 105.2632 75.6189
A4 2.486 134.5993 9.8707 9.8635 -0.0073 7.9104 8.7542 9.823 -1.9603 -1.1165 -0.0477 13.2712 12.7259 -0.5453 10.6714 11.5354 12.6922 -2.5998 -1.7358 -0.579 58.8707 58.6779 -0.1928 56.523 57.3908 58.6517 -2.3477 -1.4799 -0.219 8.1718 7.9979 -0.1738 6.3129 7.1602 7.9191 -1.8589 -1.0116 -0.2526 151.8539 -2.2221 0.7063 3.3364 10.6188 0.8488 0.1229 271.9635 266.4506 12.201 107.3124 105.1873
A4 2.4098 134.5993 10.0024 9.4766 -0.5258 7.4827 8.6112 9.4078 -2.5197 -1.3912 -0.5946 13.4029 12.3447 -1.0581 10.301 11.4249 12.2839 -3.1019 -1.9779 -1.119 59.0024 58.303 -0.6994 56.1459 57.2766 58.2567 -2.8565 -1.7258 -0.7457 8.3034 7.782 -0.5214 6.2403 7.2502 7.6129 -2.0631 -1.0533 -0.6906 87.8757 -1.6851 1.4688 3.6224 10.6935 1.9734 0.2169 274.7051 299.8401 12.2256 112.821 244.5468
A4 2.3016 134.5993 10.0011 8.9664 -1.0347 -inf 5.749 8.9661 -inf -4.2521 -1.0349 13.4015 11.8745 -1.5271 -inf 8.5027 11.8725 -inf -4.8989 -1.5291 59.0011 57.6868 -1.3143 -inf 54.4997 57.6865 -inf -4.5014 -1.3146 8.3021 6.8539 -1.4482 -inf 4.2572 6.8528 -inf -4.0449 -1.4493 88.6665 -1.7012 1.4721 3.7412 10.7501 1.8476 0.008 279.581 269.8056 12.264 119.2557 228.96
A4 2.2332 134.5993 10.5056 9.3212 -1.1844 4.5791 6.9404 9.3194 -5.9265 -3.5652 -1.1862 13.906 12.1613 -1.7447 7.4638 9.7378 12.1578 -6.4422 -4.1682 -1.7482 59.5056 57.9217 -1.5839 53.3548 55.5591 57.9197 -6.1508 -3.9465 -1.5859 8.8066 6.8564 -1.9502 3.393 5.737 6.8219 -5.4136 -3.0696 -1.9847 89.4378 -1.5717 2.7159 4.3608 10.9468 4.1947 0.3761 282.3129 304.3758 12.2932 124.8633 519.823
A4 2.2 134.5993 10.6885 9.6743 -1.0142 7.414 8.0398 9.6617 -3.2745 -2.6487 -1.0268 14.089 12.5015 -1.5875 10.2214 10.8048 12.4887 -3.8675 -3.2842 -1.6002 59.6885 58.2654 -1.4231 56.047 56.5976 58.2533 -3.6415 -3.0909 -1.4352 8.9895 7.3826 -1.607 6.421 6.7394 7.2043 -2.5686 -2.2502 -1.7853 134.7927 -1.4677 2.9382 4.6088 10.9838 4.1947 0.4832 282.8947 311.2551 12.3002 126.4188 519.823
A4 2.1357 134.5993 10.2048 9.5364 -0.6685 7.4752 8.0378 9.5184 -2.7296 -2.1671 -0.6864 13.6053 12.4189 -1.1864 10.2957 10.8485 12.4017 -3.3096 -2.7567 -1.2036 59.2048 58.2057 -0.9991 56.1439 56.7033 58.1879 -3.0609 -2.5015 -1.0169 8.5059 7.424 -1.0819 6.4425 6.8252 7.2327 -2.0634 -1.6807 -1.2731 136.3107 -1.6414 2.4401 4.5874 11.0622 1.7317 0.684 286.9095 322.8641 12.3478 132.9758 214.6028
A4 2.0291 134.5993 10.0103 9.5396 -0.4707 7.0529 7.9968 9.5255 -2.9574 -2.0135 -0.4848 13.4107 12.4287 -0.9821 9.8866 10.8465 12.4137 -3.5242 -2.5642 -0.997 59.0103 58.1591 -0.8512 55.7608 56.7316 58.1407 -3.2495 -2.2787 -0.8696 8.3113 7.2865 -1.0248 5.916 6.7323 7.1179 -2.3953 -1.579 -1.1935 114.8355 -1.8803 1.7136 4.0625 11.0893 1.206 0.7154 292.3532 326.1743 12.3776 141.5223 149.4476
A8 3.9232 39.1338 6.6327 8.9562 2.3235 8.0604 8.7069 8.4469 1.4277 2.0742 1.8143 10.0331 11.4919 1.4588 10.4158 11.0739 11.2189 0.3827 1.0407 1.1858 55.6327 57.2776 1.6449 55.958 56.6032 57.147 0.3253 0.9705 1.5144 4.9337 6.2426 1.309 5.0291 5.7009 6.0566 0.0954 0.7672 1.1229 127.2416 -3.6149 -2.1805 1.7707 8.0385 0.0472 -1.5411 143.5508 76.5968 11.1474 34.6467 0.1884
A8 3.8485 39.1338 6.57 8.7083 2.1382 7.6723 8.3932 8.3354 1.1023 1.8232 1.7654 9.9705 11.2513 1.2809 9.9898 10.7333 11.058 0.0193 0.7628 1.0875 55.57 57.0472 1.4771 55.3938 56.228 56.9642 -0.1762 0.658 1.3942 4.8711 6.1015 1.2304 4.8258 5.5083 5.9415 -0.0453 0.6372 1.0704 91.6543 -3.6532 -2.3417 1.695 7.9753 0.0472 -1.7374 143.5539 80.5812 11.1535 35.1162 0.1884
A8 3.3537 39.1338 7.9045 8.6891 0.7846 7.8921 8.415 8.1783 -0.0123 0.5105 0.2738 11.3049 11.3855 0.0805 10.406 10.943 11.1129 -0.899 -0.3619 -0.192 56.9045 57.4035 0.499 56.036 56.6298 57.3004 -0.8685 -0.2747 0.3959 6.2055 6.4989 0.2934 5.3874 6.0041 6.279 -0.8181 -0.2015 0.0734 38.297 -2.6726 -0.9505 2.119 8.9643 0.9624 -0.8179 160.7292 117.5306 11.4241 46.2732 3.84
A8 3.2666 39.1338 9.0398 9.5751 0.5353 8.7097 9.319 9.0652 -0.3301 0.2792 0.0254 12.4403 12.2748 -0.1655 11.2213 11.8489 12.004 -1.219 -0.5913 -0.4362 58.0398 58.3074 0.2676 56.9254 57.6018 58.189 -1.1144 -0.438 0.1492 7.3408 7.474 0.1332 6.4194 7.0384 7.2105 -0.9215 -0.3025 -0.1303 135.2027 -2.1534 -0.3103 2.2048 9.1395 5.3479 -0.8743 162.2687 130.0144 11.4304 47.762 21.3389
A8 3.1559 39.1338 8.3081 8.727 0.4189 7.4252 8.4137 8.3934 -0.8829 0.1057 0.0853 11.7085 11.4194 -0.2891 9.8977 10.8988 11.2439 -1.8108 -0.8098 -0.4646 57.3081 57.3162 0.0081 55.4592 56.4998 57.2371 -1.8489 -0.8083 -0.071 6.6091 6.5794 -0.0297 5.1016 6.1272 6.3674 -1.5075 -0.4819 -0.2417 98.4874 -2.32 -1.3142 1.4414 9.0689 1.0798 -0.7367 172.2182 110.5538 11.5193 53.2965 4.3086
A8 2.8518 39.1338 8.8916 8.9334 0.0419 7.4279 8.4167 8.7559 -1.4636 -0.4749 -0.1356 12.292 11.697 -0.595 10.0191 11.0129 11.584 -2.273 -1.2791 -0.708 57.8916 57.654 -0.2375 55.7282 56.734 57.5925 -2.1634 -1.1576 -0.2991 7.1926 6.846 -0.3466 5.3298 6.2422 6.7036 -1.8628 -0.9504 -0.489 62.3237 -2.4136 -0.6674 2.0351 9.4148 7.3075 -1.0092 211.9697 133.0011 11.8642 72.217 29.1579
A8 2.8049 39.1338 8.3146 8.7036 0.389 7.3343 8.2742 8.4709 -0.9803 -0.0404 0.1563 11.715 11.4613 -0.2537 9.8966 10.8414 11.3252 -1.8185 -0.8736 -0.3898 57.3146 57.3492 0.0346 55.548 56.4951 57.2757 -1.7666 -0.8194 -0.0389 6.6156 6.4483 -0.1673 4.8178 5.8141 6.3202 -1.7978 -0.8015 -0.2955 41.7461 -2.9467 -1.1231 2.0543 9.4795 2.1974 -0.7524 218.8207 140.5192 11.9131 76.0198 8.7679
A8 2.7365 39.1338 9.1279 9.5229 0.395 8.4999 8.922 9.3389 -0.628 -0.2059 0.2109 12.5284 12.3381 -0.1903 11.1095 11.529 12.2326 -1.4189 -0.9994 -0.2958 58.1279 58.295 0.1671 56.7874 57.2596 58.2379 -1.3406 -0.8684 0.1099 7.429 7.3845 -0.0445 6.1012 6.5924 7.2802 -1.3277 -0.8366 -0.1488 147.3479 -2.7227 -0.7696 2.1779 9.5419 5.2062 -0.7269 226.0017 164.6719 11.9366 80.5512 20.7737
A8 2.6491 39.1338 8.7425 8.9301 0.1876 6.7886 7.6529 8.9032 -1.9539 -1.0895 0.1607 12.1429 11.8327 -0.3102 9.3717 10.3061 11.8171 -2.7712 -1.8369 -0.3258 57.7425 57.7987 0.0562 55.1112 56.2087 57.7865 -2.6313 -1.5337 0.044 7.0435 6.9042 -0.1393 4.5549 5.6115 6.8794 -2.4886 -1.432 -0.1641 42.518 -2.7406 -0.8915 2.17 9.5103 3.9467 -0.2771 234.8026 164.4468 11.9711 86.4046 15.7479
A8 2.5455 44.8664 9.6228 9.4394 -0.1834 7.7212 8.7844 9.32 -1.9015 -0.8384 -0.3028 13.0232 12.3078 -0.7154 10.3843 11.4379 12.2381 -2.6389 -1.5853 -0.7851 58.6228 58.3536 -0.2691 56.146 57.1773 58.3208 -2.4768 -1.4455 -0.302 7.9238 7.5916 -0.3322 5.6791 6.7644 7.5154 -2.2448 -1.1594 -0.4085 129.597 -2.3447 -0.35 2.2831 9.9054 0.7619 -0.3772 241.3019 190.2941 12.0216 93.0091 69.0209
A8 2.4098 44.8664 10.0049 9.8315 -0.1734 8.4398 9.4542 9.5639 -1.5651 -0.5508 -0.441 13.4054 12.6246 -0.7808 11.1144 12.1295 12.4368 -2.291 -1.2759 -0.9686 59.0049 58.6222 -0.3827 56.8304 57.8548 58.5323 -2.1746 -1.1501 -0.4726 8.306 8.0145 -0.2915 6.6643 7.524 7.8153 -1.6416 -0.782 -0.4907 131.8797 -1.8123 0.7952 2.9498 10.1227 2.4239 -0.0074 257.6499 205.3401 12.1489 104.7932 219.5962
A8 2.2842 44.8664 9.49 9.2744 -0.2156 7.7819 8.6521 9.1373 -1.7081 -0.8379 -0.3528 12.8905 12.097 -0.7934 10.4724 11.3748 11.992 -2.418 -1.5157 -0.8984 58.49 57.9882 -0.5018 56.2541 57.1467 57.9112 -2.2359 -1.3433 -0.5788 7.791 7.3448 -0.4462 5.9267 6.6599 7.2229 -1.8644 -1.1312 -0.5681 89.054 -2.2503 0.3645 2.8609 10.3366 1.3874 -0.0221 274.1832 220.5485 12.2752 117.7578 125.6928
A8 2.2165 44.8664 9.4509 9.0288 -0.4221 6.5504 7.7733 9.0025 -2.9005 -1.6776 -0.4484 12.8513 11.9665 -0.8848 9.3541 10.5406 11.9473 -3.4972 -2.3108 -0.904 58.4509 57.8998 -0.5511 55.1994 56.3565 57.8863 -3.2514 -2.0944 -0.5646 7.7519 7.1753 -0.5766 4.6228 6.0062 7.1435 -3.1292 -1.7457 -0.6084 67.3264 -2.365 0.2791 2.9669 10.3687 0.8776 0.1009 287.5523 231.7122 12.3131 127.0279 79.5089
A8 2.1515 44.8664 10.2076 9.8738 -0.3338 7.963 8.9319 9.815 -2.2446 -1.2756 -0.3926 13.608 12.7685 -0.8395 10.7202 11.6867 12.7259 -2.8878 -1.9213 -0.8821 59.2076 58.7716 -0.4359 56.5163 57.4862 58.746 -2.6912 -1.7213 -0.4616 8.5086 8.0913 -0.4173 6.4874 7.2054 8.0182 -2.0212 -1.3032 -0.4904 158.6691 -2.2677 0.5504 3.0831 10.4888 2.0166 0.2382 296.5994 251.3027 12.3622 135.1447 182.6955
A8 2.0589 44.8664 9.9348 9.3386 -0.5962 7.4121 8.5376 9.2577 -2.5227 -1.3972 -0.6771 13.3352 12.2247 -1.1105 10.1476 11.2812 12.1672 -3.1876 -2.054 -1.1681 58.9348 58.2329 -0.7019 55.9154 57.0645 58.2001 -3.0193 -1.8703 -0.7347 8.2358 7.6153 -0.6206 6.0063 6.8064 7.5291 -2.2295 -1.4294 -0.7067 68.6965 -2.3209 0.6455 3.2575 10.5938 1.707 0.2961 303.5027 255.6206 12.41 143.8457 154.6411
A8 2.0291 44.8664 10.3861 9.8817 -0.5044 7.7189 8.8051 9.8404 -2.6672 -1.581 -0.5457 13.7865 12.8139 -0.9726 10.4634 11.5657 12.7856 -3.3232 -2.2209 -1.001 59.3861 58.837 -0.5491 56.2525 57.3897 58.82 -3.1336 -1.9964 -0.5661 8.6871 8.1848 -0.5024 6.4305 7.2152 8.1268 -2.2566 -1.472 -0.5603 183.5313 -2.3029 0.7551 3.3797 10.6584 2.5607 0.4412 308.2804 258.3065 12.4391 148.8891 231.9902
A8 2.0 44.8664 9.9418 9.6003 -0.3415 7.2428 8.2436 9.5788 -2.699 -1.6982 -0.363 13.3423 12.5886 -0.7537 10.0491 11.1216 12.5712 -3.2932 -2.2207 -0.7711 58.9418 58.6792 -0.2626 55.9296 57.1038 58.6667 -3.0123 -1.838 -0.2751 8.2429 7.9847 -0.2582 6.0863 6.8781 7.9433 -2.1565 -1.3647 -0.2996 91.9207 -2.2779 0.8371 3.4468 10.7061 2.5607 0.4938 312.3927 261.5929 12.4624 153.1076 231.9902

